A nonsmooth primal-dual method with interwoven PDE constraint solver

We introduce an efficient first-order primal-dual method for the solution of nonsmooth PDE-constrained optimization problems. We achieve this efficiency through not solving the PDE or its linearisation on each iteration of the optimization method. Instead, we run the method interwoven with a simple conventional linear system solver (Jacobi, Gauss-Seidel, conjugate gradients), always taking only one step of the linear system solver for each step of the optimization method. The control parameter is updated on each iteration as determined by the optimization method. We prove linear convergence under a second-order growth condition, and numerically demonstrate the performance on a variety of PDEs related to inverse problems involving boundary measurements.

==> data/case1a/data.txt <==
iter	jac_t	jac_x	jac_relerr	jac_J	gs_t	gs_x	gs_relerr	gs_J	none_t	none_x	none_relerr	none_J	cg_t	cg_x	cg_relerr	cg_J
100.0	0.435780273	3.5884664775023025	2.574693422075643	9.780799183918647	0.354215713	3.58982531762239	2.57604704677003	9.396739553955557	1.062278216	3.6112667078849228	2.5974061418632024	8.26484394151857	0.355902719	3.6104527928406647	2.596595350743074	8.273483266440621
200.0	0.860276415	3.183434516264297	2.1712160323201	8.421780082885398	0.694578635	3.195967611652225	2.1837010238679815	7.631575404045231	1.806532455	3.267163560216547	2.254623712043255	6.55482133277792	0.706968868	3.265841382257618	2.2533066087953277	6.558632529911157
300.0	1.280091901	2.795129529426866	1.7844014164084367	6.862267635369737	1.02661218	2.834358540562274	1.82347986090261	5.940070944587744	2.540540076	2.9639210555530626	1.9525450961469182	5.226605955022427	1.059018308	2.9623101512197545	1.950940374698363	5.2278220162642794
400.0	1.699148219	2.432843349210266	1.4235057431595677	5.372880857030314	1.363453248	2.5132418585575373	1.5035956713531893	4.546156355200561	3.283191605	2.6977725007556534	1.6874180581506082	4.203325736114274	1.411310942	2.6959777686001667	1.6856302144377497	4.202912700763891
500.0	2.121150964	2.1036131618279974	1.095539189044427	4.089537482154177	1.703204787	2.234979587463615	1.2264014112625612	3.478933969845817	4.011382585	2.4650398163187397	1.455578635551987	3.4207740817024743	1.766199476	2.4631368387975687	1.4536829619348763	3.419307843625015
600.0	2.544169767	1.812070619541902	0.8051156293709074	3.065199447468667	2.040281139	1.9983752766017302	0.990705222103392	2.699195978582868	4.74068205	2.2622007827462816	1.2535181276449068	2.8262807973693653	2.117378265	2.260247658272846	1.2515724995468163	2.8243376132727014
700.0	2.965396433	1.560623450775397	0.5546335513511071	2.301334833036721	2.385296337	1.800281258569857	0.793371517678222	2.1489317852811336	5.472767633	2.085938022185787	1.0779318891547942	2.3773242422787546	2.469134896	2.0839825957115012	1.0759839678912666	2.375226922638431
800.0	3.393264467	1.3497463813359443	0.3445658587259037	1.7694755682443002	2.718316666	1.636605425629956	0.6303238963527303	1.7714036534256985	6.230548468	1.933171254429167	0.9257514624362903	2.0400571846112463	2.821003314	1.9312490560342626	0.9238366417179503	2.0380212858724125
900.0	3.821154447	1.178307808036857	0.17378529156596229	1.4265745827882204	3.051097572	1.5029287558988496	0.49716029709141946	1.5185693556741124	6.970859779	1.8010751237417348	0.7941623358802918	1.7878700005761274	3.172431374	1.7992145913704578	0.7923089445024262	1.7859958951649932
1000.0	4.237802579	1.0439043649124828	0.039897708373202834	1.2257576931702558	3.394720447	1.39488120736783	0.3895274507413907	1.3528155964098663	7.755892289	1.6870852290139158	0.6806099509210628	1.6000698377395353	3.522108816	1.6853067185532262	0.6788382666417813	1.5984105147569823
1100.0	4.663728864	0.9431897067759666	0.06043039228047556	1.1233490043802044	3.732560217	1.3083646286776311	0.3033429352433927	1.246206779543488	8.506632489	1.5888950046936456	0.5827965949400674	1.4607175828579673	3.8708011	1.5872128134636945	0.5811208602043301	1.4592888916139337
1200.0	5.090085907	0.8721873995125252	0.13116018237830004	1.0828456497866437	4.078796078	1.2396753068015811	0.234917252959171	1.1788103435120552	9.233256485	1.5044458995844483	0.49867161775924645	1.3576372963855758	4.221307383	1.5028689790237837	0.4971007496486804	1.3564337661369725
1300.0	5.5136789	0.8265783988120196	0.1765941291111733	1.076499341057948	4.417832178	1.1855590676136374	0.18100871975552194	1.1368618089028475	9.950063931	1.4319129781678614	0.4264170882276588	1.2815945902397636	4.573558233	1.4304460900051523	0.4249558301947269	1.2805979588533094
1400.0	5.936825377	0.8019542422358585	0.20112377459868838	1.0851765073488226	4.761010677	1.143221125347294	0.13883327665954578	1.1111166492514606	10.671957268	1.3696876971507337	0.36443063687489086	1.2256296322695681	4.920571	1.3683322380663163	0.3630803802392675	1.2248157495829792
1500.0	6.361281703	0.7940287613147127	0.20901883637318924	1.0971452891686146	5.099189852	1.1103065874562996	0.1060450695445411	1.09551417897629	11.395682709	1.3163592388136658	0.3113068609048172	1.1845251716772351	5.271033288	1.3151140220288635	0.31006642344285457	1.183868124850703
1600.0	6.786880107	0.7988038303276296	0.20426209476853804	1.1063556777601544	5.430505609	1.0848633302379431	0.08069946724203798	1.086164492265171	12.123452469	1.2706954432927458	0.26581832966200714	1.154388439915001	5.62300504	1.2695573514177116	0.26468460594885324	1.1538630993316124
1700.0	7.21082197	0.8126879400248589	0.1904312743004568	1.1106496790798517	5.770986711	1.0652958209523313	0.0612070608984885	1.0806173675624642	12.850511789	1.231624089835434	0.22689693773286795	1.1323265602284565	5.969359455	1.2305886110201116	0.22586543323560204	1.1319099542304445
1800.0	7.632292518	0.8325696304481798	0.1706258926920274	1.1101882370765688	6.111254629	1.050315961722723	0.04628469654384866	1.0773548782140598	13.573500326	1.1982150373665534	0.19361611405873602	1.1161971369163621	6.321984138	1.197276709191582	0.19268138732355594	1.1158690785539225
1900.0	8.052350755	0.8558505364208645	0.14743434221711726	1.106239333125511	6.442710177	1.0388950248469246	0.0349075948822292	1.0754504053212366	14.300797486	1.1696635456983986	0.16517420716160378	1.1044182689568642	6.682360395	1.1688163086751326	0.16433022195706154	1.1041615100314912
2000.0	8.478427419	0.8804446824666486	0.12293459207520563	1.1003581913856906	6.770243248	1.0302191817979642	0.02626505097872145	1.074345608916226	15.05664151	1.1452749550347856	0.14087922345045753	1.0958248874391945	7.030281177	1.144512433239047	0.14011962832409783	1.0956250003171948
2100.0	8.956471055	0.9047516128237623	0.0987209552464444	1.093915440369519	7.112573419	1.0236499556919538	0.019721038516432	1.0737078930527497	15.786064285	1.1244507960625627	0.12013499062427394	1.0895607941671073	7.383914475	1.123766512971545	0.11945333391112528	1.0894059095290183
2200.0	9.404019798	0.9276110338848516	0.07594927196283462	1.0878914377043425	7.446971659	1.0186900967690353	0.014780216252287393	1.073341114794305	16.512874565	1.106676328658235	0.10242874420689824	1.0849979551486901	7.738524776	1.106063870634416	0.10181863688591035	1.0848784378913876
2300.0	9.875822335	0.9482460685311532	0.055393437575946364	1.0828468579112638	7.783862592	1.0149548309975591	0.011059286973245042	1.0731306073666997	17.252781824	1.091509457322663	0.08732008552591364	1.081676437172315	8.091761176	1.09096259338065	0.08677532052712095	1.081584551067169
2400.0	10.326038957	0.9662012060506445	0.03750721448154436	1.0789904627997822	8.120894626	1.0121480998697021	0.00826332848702592	1.0730098357049442	17.995066119	1.0785709400502865	0.07443122816164799	1.079259876485613	8.445129055	1.078083706551622	0.07394586473590316	1.0791894664332735
2500.0	10.757423456	0.9812798003441038	0.022486494022566195	1.0762847384489311	8.463297231	1.010043236164873	0.006166543554746026	1.0729404351301233	18.727574488	1.0675357895871125	0.06343843220838052	1.0775025691926092	8.796915378	1.067102546885758	0.06300685235542561	1.0774487757509998
2600.0	11.190517395	0.9934847044051525	0.010328434155594224	1.0745512993454425	8.794270031	1.0084674561801625	0.0045968116424379805	1.072900396763716	19.457200914	1.058125758062245	0.054064517750948685	1.0762252168543793	9.146348429	1.0577412251530047	0.05368146073485265	1.0761842287593046
2700.0	11.638608944	1.0029644579149644	0.0008850653163206452	1.073556129580272	9.138468027	1.007289554381312	0.0034234308017361934	1.0728771434014635	20.186218191	1.0501027947744175	0.046072347761245094	1.075297092561963	9.497172098	1.0497620669268974	0.045732927676681384	1.0752659376401512
2800.0	12.107108604	1.0099664416802014	0.006090043818458054	1.073067950530915	9.479550087	1.0064102324506257	0.0025474838363072736	1.0728635059303318	20.912820744	1.0432633702052367	0.039259173896722836	1.0746229538552097	9.850213856	1.0429619236893088	0.03895888437629653	1.074599325778353
2900.0	12.53720507	1.0147976086503179	0.010902668068202974	1.0728911765395797	9.824691734	1.0057545608813523	0.0018943288297277134	1.0728554022296988	21.640036625	1.0374335654268492	0.03345174475562845	1.0741334552120612	10.198521028	1.0371672526589537	0.03318645413480781	1.0741155721189566
3000.0	12.969213107	1.0177927965178857	0.013886359969799826	1.0728789367875098	10.169213493	1.0052661441417494	0.0014077867044950854	1.07285050640618	22.384102015	1.0324648337591897	0.028502083801625652	1.073778134388459	10.549514547	1.0322298715397387	0.02826802340129201	1.0737646249156223
3100.0	13.392885699	1.019290202546089	0.015378018736226616	1.0729327455538618	10.502702203	1.0049026317668461	0.001045669542872796	1.0728474896717834	23.117983915	1.0282303499606527	0.0242838525668024	1.0735202879163481	10.899004089	1.0280233029206187	0.02407760020337369	1.0735101002402798
3200.0	13.822970058	1.0196133289874256	0.01569990497135973	1.0729947824808617	10.833317077	1.004632282974734	0.0007763583886825568	1.0728455890243964	23.851431737	1.0246218708164798	0.02068922328957697	1.0733332308156078	11.248400733	1.024439631733395	0.02050768366655624	1.0733255606655892
3300.0	14.32566043	1.0190585563478824	0.015147261629766396	1.073037334678469	11.173311407	1.0044313494549961	0.000576196080971202	1.0728443628698268	24.588220262	1.0215470393466477	0.017626193469426447	1.0731975690497055	11.597546527	1.0213868076141488	0.01746657672958434	1.0731918031377816
3400.0	14.836777679	1.0178874424781246	0.013980642665099656	1.0730523837845451	11.504880022	1.0042820892996853	0.00042750880781074706	1.0728435527775226	25.31992123	1.0189270727476691	0.015016282682703611	1.0730992120265743	11.948900684	1.0187863319773525	0.014876082095900571	1.073094883859203
3500.0	15.335346124	1.016322852442435	0.0124220577531633	1.0730429503598526	11.847861977	1.0041712650097614	0.0003171098776044906	1.0728430052851616	26.045957273	1.0166947814787768	0.012792559271855264	1.0730279252911306	12.299111776	1.0165712769671325	0.012669528788460876	1.0730246808353563
3600.0	15.824578394	1.0145480762371664	0.010654093396688073	1.0730167861138575	12.183151086	1.0040890109496865	0.0002351715205563865	1.072842627598435	26.77213261	1.0147928735413292	0.010897951133250178	1.072976277180564	12.646719535	1.0146845901378398	0.010790083337187407	1.0729738483056541
3700.0	16.258947992	1.0127081720466333	0.008821251025613245	1.0729823485120806	12.531448181	1.004027981569262	0.00017437637975620872	1.0728423624018957	27.510795172	1.0131725039637947	0.009283800769450254	1.0729388725678068	12.99779934	1.0130776447210568	0.00918930561026063	1.0729370565863208
3800.0	16.689286768	1.010912869111563	0.007032838723906027	1.0729466467852156	12.863054907	1.0039827122162686	0.00012928077711308334	1.0728421734484508	28.245201507	1.0117920348130685	0.007908630059784304	1.0729117956804444	13.349281611	1.011709000677876	0.007825914621660164	1.0729104396418492
3900.0	17.121436555	1.0092404670001454	0.005366855534643776	1.0729144295320554	13.211469889	1.003949140408144	9.583782246309525e-5	1.0728420372402452	28.979292118	1.0106159757414106	0.006737084873620581	1.0728922050907894	13.69698328	1.010543346451815	0.0066647343457850285	1.0728911937626906
4000.0	17.593865474	1.007742270303458	0.003874409134433422	1.0728882080428725	13.550599404	1.0039242478826582	7.104083810482187e-5	1.0728419381661203	29.713109069	1.0096140791941477	0.0057390337507928066	1.0728780394104829	14.043766245	1.0095505954746515	0.005675793691030629	1.072877286107375
4100.0	18.024285984	1.0064471947813378	0.0025843043002268047	1.0728687066318632	13.883769029	1.0039057933442852	5.2657130929891726e-5	1.0728418656135108	30.446047032	1.0087605679979386	0.004888798454494223	1.0728678034878203	14.394845755	1.008705115091102	0.004833558383966436	1.0728672430904223
4200.0	18.484476589	1.0053662696211982	0.0015075278878144266	1.072855451733171	14.233779604	1.0038921131760645	3.902946918136264e-5	1.0728418122190622	31.173652383	1.008033476176843	0.0041644973173900245	1.072860413124759	14.74418198	1.007985068709178	0.004116275644615245	1.0728599967791344
4300.0	18.958973923	1.00449683884143	0.0006414341096300714	1.0728473243832364	14.579465471	1.00388197299298	2.8928205591971275e-5	1.0728417727846076	31.951163134	1.0074140865553047	0.0035474850031615907	1.0728550823208085	15.095284695	1.0073718547055375	0.0035054152453662803	1.072854773421314
4400.0	19.385928855	1.0038263320308451	2.6499198450496557e-5	1.0728429905553107	14.924027036	1.003874457168816	2.144122825257797e-5	1.0728417435884812	32.68348683	1.0068864510501605	0.0030218746397047596	1.072851241413138	15.442843823	1.0068496279685006	0.002985192890379434	1.072851012564203
4500.0	19.807367392	1.0033355303588802	0.0005154171023284428	1.0728411861602396	15.273782549	1.0038688866878835	1.5892127634767657e-5	1.0728417219365634	33.417145146	1.0064369815770051	0.002574130295655408	1.0728484776578195	15.791439671	1.0064048919897177	0.0025421638728637904	1.0728483083800786
4600.0	20.234409546	1.00300129846565	0.0008483661650181961	1.072840870590006	15.626253175	1.0038647581004534	1.1779386322690062e-5	1.0728417058621718	34.160754676	1.0060541012359385	0.002192719504936393	1.07284649210769	16.140665547	1.0060261511614095	0.002164876706852055	1.0728463671087485
4700.0	20.677633136	1.0027987871989505	0.001050100164069129	1.0728412799084448	15.961791056	1.003861698186341	8.731216605074009e-6	1.0728416939207328	34.947764203	1.0057279469380456	0.0018678170346000517	1.0728450683222797	16.490159244	1.0057036144362406	0.001843577924470332	1.072844976195338
4800.0	21.105139084	1.002703137237062	0.001145383007514431	1.0728419144757149	16.309687083	1.0038594303008457	6.472035583528563e-6	1.0728416850464508	35.70569842	1.005450115918336	0.0015910523706883367	1.0728440496672345	16.837971012	1.0054289427937237	0.0015699605116029256	1.0728439819128153
4900.0	21.532485728	1.0026907306206778	0.0011577420055034087	1.07284249161028	16.651550126	1.0038577494027205	4.797588989484563e-6	1.0728416784505421	36.542705342	1.005213449680798	0.0013552944925366971	1.07284332284797	17.187058784	1.0051950340602744	0.0013369495538387973	1.0728432731396176
5000.0	21.962368432	1.0027400473897152	0.0011086145213869173	1.0728428862359625	16.989465479	1.0038565035305929	3.556498699938925e-6	1.0728416735480124	37.419734075	1.0050118498649359	0.0011544684460423468	1.0728428059675803	17.54206254	1.0049958395738743	0.0011385196048027423	1.0728427696013407
5100.0	22.389198374	1.0028321891580618	0.0010168264065272621	1.0728430742830388	17.331693746	1.003855580066372	2.6365788688461214e-6	1.072841669904414	38.281471106	1.004840121329836	0.0009833990299970435	1.072842439867624	17.888438976	1.004826207992935	0.0009695390945036261	1.072842413349785
5200.0	22.815827446	1.0029511317794282	0.000898340304213525	1.0728430865834437	17.674141733	1.0038548955508448	1.9546906116891918e-6	1.072841667196834	39.024404671	1.004693838440305	0.0008376775954381058	1.0728421818506377	18.239930601	1.004681752238576	0.000825637782306406	1.0728421625892834
5300.0	23.244879366	1.003083766377317	0.0007662147771713443	1.0728429758186657	18.016652329	1.0038543881341897	1.4492214953565e-6	1.0728416651851558	39.793086163	1.004569231132224	0.0007135485482999656	1.0728420011302646	18.592653376	1.0045587361509971	0.0007030938483349443	1.0728419872048176
5400.0	23.671026559	1.003219782917493	0.0006307202882278728	1.0728427957989677	18.36190643	1.003854011980425	1.0745114633247812e-6	1.0728416636907914	40.560017805	1.0044630878344378	0.000607812643903836	1.0728418755344415	18.937131198	1.0044539779429478	0.0005987377175001787	1.0728418655235958
5500.0	24.10896628	1.0033514440321978	0.0004995645079999343	1.072842590672813	18.700823772	1.0038537331205106	7.967218538982506e-7	1.0728416625809176	41.437566662	1.0043726727578086	0.0005177445934680195	1.0728417891172661	19.286725997	1.0043647679647492	0.0005098701401521927	1.072841781970634
5600.0	24.538000576	1.0034732896506426	0.0003781865507320304	1.0728423911456	19.039759432	1.0038535263792665	5.907741126901402e-7	1.0728416617567558	42.20905242	1.0042956554267894	0.0004410228661490914	1.0728417304296252	19.636552073	1.0042887986615094	0.00043419241812991054	1.0728417253721443
5700.0	24.97292355	1.0035818056925458	0.00027008700915540806	1.0728422149881545	19.377107559	1.0038533730981627	4.380813240150826e-7	1.0728416611448592	42.95729516	1.0042300506436035	0.0003756698836475598	1.072841691267426	19.988432544	1.0042241049170326	0.0003697469776386595	1.0728416877281493
5800.0	25.417013377	1.0036750830469967	0.00017716766673585933	1.0728420696756806	19.716609459	1.0038532594479062	3.2486727366389657e-7	1.072841660690631	43.697705068	1.0041741673415012	0.00032000106977365077	1.0728416657659063	20.33888731	1.0041690132449241	0.00031486675536766	1.0728416633250455
5900.0	25.854000408	1.003752486573331	0.00010006122637556959	1.0728419556591147	20.050413045	1.0038531751780693	2.409208766484382e-7	1.0728416603534916	44.427391957	1.0041265650123916	0.0002725814453155628	1.072841649744674	20.68753788	1.0041220985161443	0.000268132092129444	1.0728416480942595
6000.0	26.282980722	1.0038143481055546	3.843712769558919e-5	1.0728418693756119	20.392879015	1.0038531126905335	1.7867317707239022e-7	1.0728416601032895	45.164977348	1.0040860165871124	0.00023218865078064555	1.0728416402344207	21.036553259	1.0040821471055756	0.00022833402087593156	1.0728416391490965
6100.0	26.701579938	1.003861692513763	8.725565799067849e-6	1.072841805577568	20.73543682	1.0038530663529315	1.3251342553982833e-7	1.072841659917628	45.915498645	1.0040514768137194	0.00019778144605353345	1.0728416351351497	21.387837114	1.0040481255060312	0.00019444300117084026	1.072841634450476
6200.0	27.124079318	1.0038960018034064	4.290317140685972e-5	1.0728417588815222	21.072812651	1.0038530319898729	9.828225732790849e-8	1.0728416597798718	46.650957382	1.0040220553199348	0.00016847287623441488	1.072841632969523	21.739123657	1.0040191535987544	0.00016558229228121995	1.072841632565959
6300.0	27.544045275	1.0039190189940772	6.583201875747934e-5	1.0728417246249768	21.412529113	1.0038530065058844	7.28960801012227e-8	1.072841659677668	47.402353626	1.0039969936655442	0.00014350741211255677	1.0728416327051518	22.091158732	1.0039944818899968	0.00014100527712451432	1.0728416324961332
6400.0	27.963577695	1.003932591054895	7.93519880351113e-5	1.0728416992019616	21.747016777	1.0038529876059803	5.406871659137443e-8	1.0728416596018473	48.146927839	1.0039756457945366	0.00012224147733383255	1.07284163362664	22.443615061	1.0039734721252698	0.00012007615092531709	1.0728416335498145
6500.0	28.380864782	1.0039385484015806	8.528646955897254e-5	1.072841680061493	22.082421616	1.003852973588583	4.010512015453974e-8	1.0728416595456007	48.907500411	1.0039574613832756	0.00010412686048383299	1.072841635243592	22.793778219	1.0039555807801568	0.00010225347539290099	1.072841635254328
6600.0	28.804579282	1.0039386172855942	8.535508918572986e-5	1.0728416655273052	22.426000753	1.003852963192008	2.974844856335523e-8	1.072841659503879	49.669468246	1.0039419716555469	8.869658457944946e-5	1.0728416372246339	23.143466669	1.0039403450011772	8.707617354548243e-5	1.0728416372912222
6700.0	29.233636887	1.0039343607283093	8.111486918582436e-5	1.0728416545552286	22.76561042	1.0038529554807154	2.2066753130272412e-8	1.0728416594729315	50.443031951	1.0039287772991325	7.555287002100115e-5	1.0728416393501556	23.493349742	1.003927370632885	7.415160276283967e-5	1.0728416394502895
6800.0	29.654961704	1.003927143374807	7.392521693421027e-5	1.0728416465014678	23.101140051	1.0038529497609756	1.6368966529259906e-8	1.0728416594499766	51.304001057	1.0039175381731849	6.435688147074392e-5	1.0728416414785311	23.844511712	1.0039163220219034	6.31453979545032e-5	1.0728416415967377
6900.0	30.095238734	1.0039181156700727	6.4932161841695e-5	1.0728416409388246	23.440061393	1.0038529455183245	1.214259932102409e-8	1.0728416594329506	52.055611982	1.0039079645399782	5.481999325855233e-5	1.0728416435221333	24.192524715	1.0039069133340182	5.377282197961757e-5	1.0728416436478276
7000.0	30.517750646	1.003908213012328	5.5067511935399176e-5	1.072841637531973	23.803086337	1.0038529423712212	9.007575115600491e-9	1.0728416594203214	52.834575616	1.0038998095964609	4.669634959860439e-5	1.0728416454302276	24.543208409	1.003898901160052	4.5791399900692336e-5	1.0728416455563652
7100.0	30.944995826	1.0038981659414403	4.50590031647171e-5	1.072841635966932	24.148039776	1.0038529400367187	6.682032684302774e-9	1.072841659410955	53.631543777	1.0038928631119262	3.977652668025903e-5	1.0728416471769786	24.891666207	1.0038920782189553	3.899464624261663e-5	1.0728416472990179
7200.0	31.37303456	1.003888517914521	3.5448006773652186e-5	1.072841635922165	24.483518243	1.003852938304966	4.95692666158614e-9	1.0728416594040073	54.350049591	1.003886946008844	3.3882134298943e-5	1.0728416487529768	25.241586125	1.0038862679957068	3.320672347462899e-5	1.0728416488681496
7300.0	31.790864557	1.00387964775675	2.6611893956267444e-5	1.0728416370668605	24.832039112	1.003852937020309	3.6772005356664496e-9	1.0728416593988546	55.060452654	1.0038819057463628	2.88612170770893e-5	1.0728416501593667	25.59251795	1.0038813201747463	2.8277892969455897e-5	1.0728416502661078
7400.0	32.210484117	1.0038717944151752	1.8788694646799748e-5	1.0728416390734705	25.163180012	1.0038529360673025	2.7278517506868494e-9	1.0728416593950334	55.784035383	1.0038776123880595	2.4584337306381726e-5	1.0728416514037191	25.942647963	1.0038771067514005	2.4080641354315806e-5	1.0728416515013453
7500.0	32.631452446	1.0038650821585533	1.2102200640555462e-5	1.0728416416348059	25.496551451	1.0038529353603156	2.023578355666379e-9	1.072841659392198	56.501124384	1.003873955252262	2.0941238127100085e-5	1.0728416524973226	26.294357332	1.0038735187204342	2.0506381771847967e-5	1.0728416525856974
7600.0	33.054852471	1.0038595448379188	6.586133046768923e-6	1.0728416444794364	25.834253837	1.0038529348358334	1.5011091592266769e-9	1.0728416593900958	57.22318707	1.003870840058877	1.783800130664502e-5	1.072841653453295	26.644074696	1.0038704632559108	1.7462644564983053e-5	1.072841653532647
7700.0	33.478470944	1.0038551482382538	2.2064081697173624e-6	1.0728416473822218	26.174380634	1.003852934446729	1.113498293716583e-9	1.072841659388536	57.939384029	1.0038681864989065	1.5194626084715993e-5	1.072841654285312	26.994902472	1.0038678613098921	1.4870685192991384e-5	1.0728416543561157
7800.0	33.901441071	1.00385180990556	1.1191115184762695e-6	1.0728416501690603	26.51657393	1.0038529341580704	8.259475550051703e-10	1.072841659387379	58.658147293	1.0038659261640375	1.294296670911658e-5	1.0728416550068902	27.344044439	1.0038656455673072	1.2663446949817823e-5	1.072841655069736
7900.0	34.326162198	1.003849416124293	3.5037051053543823e-6	1.0728416527163929	26.858926128	1.0038529339439088	6.126079608767874e-10	1.0728416593865218	59.376415795	1.003864000783138	1.1024975701214211e-5	1.0728416556308715	27.696089713	1.0038637587045687	1.0783826264503783e-5	1.0728416556864167
8000.0	34.745028744	1.003847835949849	5.077814610339526e-6	1.0728416549467314	27.191232027	1.0038529337850142	4.5432314651835163e-10	1.0728416593858852	60.09486092	1.0038623607202424	9.39120760505007e-6	1.0728416561691518	28.044749727	1.003862151906518	9.183195338134402e-6	1.0728416562180716
8100.0	35.167517458	1.0038469323741366	5.977922268019851e-6	1.0728416568217036	27.532711116	1.0038529336671214	3.368828296014561e-10	1.072841659385413	60.849483138	1.0038609636946993	7.999544048921917e-6	1.072841656632579	28.395541266	1.0038607836035485	7.820144114029361e-6	1.0728416566755394
8200.0	35.587691295	1.0038465708256514	6.33808307758337e-6	1.0728416583339768	27.866479183	1.003852933579647	2.4974431840984936e-10	1.072841659385063	61.584890328	1.0038597736914001	6.8141081551523225e-6	1.0728416570308967	28.74348714	1.0038596183961483	6.659408949110082e-6	1.0728416570685257
8300.0	36.009212386	1.0038466252858478	6.28383190737263e-6	1.0728416594991355	28.202237616	1.00385293351475	1.8509620455632491e-10	1.0728416593848025	62.32608926	1.00385876003217	5.804339496363192e-6	1.0728416573727673	29.098973261	1.0038586261390998	5.67096032722273e-6	1.0728416574056638
8400.0	36.435394246	1.0038469823484824	5.928139731043071e-6	1.0728416603482576	28.541385634	1.0038529334666182	1.3714922025896704e-10	1.0728416593846104	63.058066988	1.0038578965849396	4.944206301834268e-6	1.072841657665856	29.441101611	1.0038577811616052	4.82922597890684e-6	1.0728416576945636
8500.0	36.86603987	1.0038475435650873	5.369077156901725e-6	1.0728416609215845	28.888416775	1.0038529334309072	1.0157529450227333e-10	1.0728416593844672	63.812605437	1.0038571610901452	4.211534443255758e-6	1.072841657916875	29.790029606	1.0038570616031302	4.112429273795676e-6	1.0728416579418856
8600.0	37.294293615	1.003848226414601	4.688848518892208e-6	1.0728416612634828	29.217432917	1.0038529334044113	7.518107310569445e-11	1.072841659384362	64.567389761	1.0038565345867787	3.5874356876331424e-6	1.0728416581316822	30.137009113	1.0038564488478983	3.502025885466694e-6	1.0728416581534521
8700.0	37.725353092	1.0038489642144202	3.953880482496074e-6	1.0728416614186476	29.557396426	1.003852933384756	5.560112491270238e-11	1.0728416593842827	65.303199035	1.0038560009236563	3.0558208418311084e-6	1.0728416583153761	30.486480634	1.0038559270432292	2.9822239785292003e-6	1.0728416583342986
8800.0	38.149943403	1.0038497052589523	3.215680186836609e-6	1.0728416614294523	29.892569933	1.003852933370173	4.107409511691672e-11	1.0728416593842243	66.034263106	1.0038555463429577	2.6029848899238474e-6	1.0728416584723643	30.835402331	1.0038554826894426	2.5395756862326163e-6	1.0728416584887979
8900.0	38.569710912	1.003850411434487	2.5122150563686773e-6	1.0728416613342373	30.237332623	1.0038529333593516	3.029428518486218e-11	1.0728416593841812	66.756917161	1.0038551591256617	2.2172537901291507e-6	1.0728416586064704	31.185390792	1.0038551042905626	2.1626291560742125e-6	1.072841658620726
9000.0	38.992233066	1.0038510565192815	1.8696061910129164e-6	1.0728416611663611	30.569831162	1.003852933351323	2.2296632825914888e-11	1.0728416593841494	67.475592015	1.0038548292892813	1.8886833696227314e-6	1.0728416587209781	31.534416984	1.0038547820570072	1.841632379857489e-6	1.072841658733335
9100.0	39.413391942	1.0038516243381168	1.3039667268722397e-6	1.0728416609538254	30.902797425	1.0038529333453663	1.636270523697004e-11	1.0728416593841255	68.191966373	1.0038545483306809	1.6088031291444758e-6	1.0728416588187082	31.887062	1.0038545076522234	1.5682808014799617e-6	1.0728416588294212
9200.0	39.843996772	1.0038521069027715	8.232542254105422e-7	1.0728416607193012	31.249408399	1.0038529333409485	1.1961861933222071e-11	1.0728416593841077	68.913432487	1.0038543090067407	1.3703977489586225e-6	1.0728416589021035	32.236254682	1.003854273977017	1.3355024745581005e-6	1.0728416589113832
9300.0	40.307160416	1.0038525026356182	4.2904025882700064e-7	1.07284166048044	31.585415303	1.0038529333376727	8.698610965178557e-12	1.0728416593840944	69.628608908	1.003854105147734	1.1673211828639558e-6	1.072841658973251	32.588320976	1.0038540749859974	1.1372752113252834e-6	1.0728416589812748
9400.0	40.775601292	1.0038528147435406	1.1813025195920797e-7	1.0728416602503599	31.925071664	1.0038529333352404	6.27566979362371e-12	1.0728416593840853	70.338465097	1.0038539314981874	9.943381282983061e-7	1.0728416590339205	32.941545546	1.0038539055309625	9.68470569463032e-7	1.07284165904087
9500.0	41.199466735	1.0038530497839335	1.1600802180853396e-7	1.0728416600382171	32.25492336	1.0038529333334347	4.476933477475817e-12	1.0728416593840775	71.062955285	1.0038537835814072	8.469890742220581e-7	1.0728416590856604	33.292230317	1.0038537612279785	8.247214412636052e-7	1.0728416590916752
9600.0	41.625885211	1.0038532164437648	2.820281884440726e-7	1.0728416598498256	32.595479139	1.0038529333320914	3.1387196662738068e-12	1.0728416593840728	71.786517647	1.0038536575840933	7.214753562934997e-7	1.072841659129777	33.641290719	1.0038536383437306	7.023088409627649e-7	1.0728416591349692
9700.0	42.04818673	1.0038533245363823	3.8970593080516985e-7	1.0728416596882666	32.930274385	1.0038529333310888	2.1400361360957773e-12	1.0728416593840668	72.505767343	1.0038535502580777	6.145612734960939e-7	1.0728416591673808	33.991125273	1.0038535336990362	5.98065788030468e-7	1.0728416591718655
9800.0	42.47626351	1.0038533842085686	4.491490865923766e-7	1.0728416595544688	33.269600262	1.0038529333303359	1.3899728247261875e-12	1.0728416593840655	73.225333092	1.0038534588365053	5.23490590453622e-7	1.0728416591994332	34.342820552	1.0038534445866434	5.092954215359718e-7	1.0728416592033103
9900.0	42.908575008	1.003853405341789	4.7020119450899264e-7	1.0728416594477326	33.614439723	1.0038529333298003	8.564568391692868e-13	1.0728416593840626	73.95397679	1.0038533809624974	4.4591547429534663e-7	1.0728416592267591	34.690745154	1.0038533687011313	4.33701169054471e-7	1.0728416592301024
10000.0	43.341486432	1.0038533971260513	4.620169900573394e-7	1.0728416593662002	33.955751805	1.0038529333293778	4.3552776764574527e-13	1.0728416593840597	74.671210166	1.0038533146284903	3.7983606667129925e-7	1.0728416592500323	35.039468498	1.0038533040792024	3.693272684824038e-7	1.072841659252925
10100.0	43.792302279	1.0038533677818968	4.327854627435127e-7	1.072841659307252	34.302228945	1.0038529333290016	6.08279005091823e-14	1.0728416593840593	75.39203096	1.0038532581243862	3.235488335653997e-7	1.0728416592698728	35.389531588	1.0038532490490268	3.1450830675953537e-7	1.072841659272365
10200.0	44.220781487	1.0038533244050756	3.8957512803626146e-7	1.072841659267838	34.649459857	1.003852933328686	2.5348645084917424e-13	1.0728416593840613	76.108779003	1.0038532099935014	2.756026820572979e-7	1.0728416592867775	35.741792673	1.0038532021869309	2.678260743073384e-7	1.0728416592889314
10300.0	44.643876507	1.0038532729090757	3.382767772529901e-7	1.0728416592447425	35.001570707	1.003852933328525	4.1385091582792756e-13	1.0728416593840604	76.824174753	1.0038531689950272	2.3476156598344888e-7	1.0728416593011807	36.093017596	1.0038531622805393	2.2807284930824579e-7	1.072841659303038
10400.0	45.071039288	1.0038532180423807	2.836206686304045e-7	1.0728416592347867	35.340895862	1.0038529333284685	4.702549690273512e-13	1.0728416593840586	77.543235073	1.0038531340720422	1.9997262052255597e-7	1.0728416593134542	36.443414135	1.0038531282973797	1.9422012198994002e-7	1.0728416593150576
10500.0	45.52068598	1.0038531634596972	2.2924748141151302e-7	1.0728416592349794	35.679868082	1.0038529333284585	4.802086254743083e-13	1.0728416593840584	78.264068961	1.0038531043242278	1.7033898252008433e-7	1.0728416593239127	36.794148456	1.003853099358312	1.653921265257065e-7	1.0728416593252936
10600.0	45.94961048	1.0038531118292124	1.7781516193300609e-7	1.0728416592426129	36.030250448	1.0038529333284585	4.802086254743083e-13	1.0728416593840584	79.03603981	1.0038530789846174	1.4509662921447848e-7	1.072841659332824	37.145025623	1.003853074714643	1.408430436220923e-7	1.0728416593340095
10700.0	46.376566803	1.0038530649609076	1.3112674449988534e-7	1.0728416592553267	36.371653065	1.0038529333284767	4.620708515042976e-13	1.0728416593840584	79.75584731	1.003853057400087	1.235949433911609e-7	1.07284165934041	37.495099955	1.0038530537288035	1.1993775081091466e-7	1.0728416593414367
10800.0	46.804691211	1.0038530239438803	9.02671464767456e-8	1.0728416592711305	36.713372226	1.003852933328499	4.3995161495550396e-13	1.0728416593840584	80.473094028	1.0038530390141107	1.0527953514104359e-7	1.0728416593468748	37.84410557	1.003853035857853	1.0213539161677565e-7	1.0728416593477605
10900.0	47.23290135	1.0038529892833732	5.573967140513414e-8	1.072841659288409	37.054601627	1.003852933328521	4.178323784067104e-13	1.0728416593840584	81.195162694	1.003853023352779	8.967831381965802e-8	1.0728416593523813	38.191678568	1.0038530206395002	8.697544906453851e-8	1.0728416593531473
11000.0	47.704632786	1.0038529610306923	2.7595428435405313e-8	1.0728416593059005	37.401015326	1.0038529333285433	3.9571314185791683e-13	1.0728416593840584	81.920550385	1.003853010012194	7.638893206252819e-8	1.072841659357076	38.543460632	1.0038530076799823	7.40656716728652e-8	1.0728416593577326
11100.0	48.140458463	1.003852938901392	5.551063511598127e-9	1.0728416593226697	37.741410827	1.0038529333285655	3.7359390530912326e-13	1.0728416593840584	82.641575812	1.0038529986485443	6.506889760166386e-8	1.0728416593610774	38.894100119	1.0038529966440184	6.307206538444754e-8	1.072841659361638
11200.0	48.57129398	1.0038529223788866	1.0908026077440914e-8	1.0728416593380656	38.076865928	1.0038529333285877	3.5147466876032975e-13	1.0728416593840584	83.362424733	1.0038529889688022	5.542630773856265e-8	1.0728416593644745	39.245453801	1.003852987246114	5.371023145178233e-8	1.0728416593649661
11300.0	49.00209409	1.0038529108021756	2.2440303903070266e-8	1.0728416593516779	38.420973335	1.00385293332861	3.293554322115362e-13	1.0728416593840584	84.080835866	1.0038529807235896	4.7212741548737425e-8	1.0728416593673802	39.598414935	1.003852979243132	4.573796622539155e-8	1.0728416593678003
11400.0	49.428215074	1.0038529034374872	2.9776725574166843e-8	1.072841659363298	38.751719092	1.0038529333286321	3.072361956627426e-13	1.0728416593840584	84.803022706	1.003852973700195	4.021630382420644e-8	1.072841659369851	39.951519417	1.0038529724280376	3.89490290589248e-8	1.0728416593702113
11500.0	49.912249362	1.0038528995345255	3.366470717187008e-8	1.0728416593728705	39.09745444	1.0038529333286543	2.8511695911394905e-13	1.0728416593840584	85.521119996	1.0038529677174617	3.425653300404745e-8	1.072841659371957	40.298826305	1.0038529666244889	3.3167755169097794e-8	1.0728416593722667
11600.0	50.334798431	1.0038528983685766	3.482618098369917e-8	1.0728416593804588	39.43085136	1.0038529333286765	2.629977225651555e-13	1.0728416593840584	86.241742925	1.003852962621351	2.917998197212758e-8	1.072841659373744	40.649133483	1.003852961682384	2.8244618738033055e-8	1.072841659374016
11700.0	50.758824795	1.0038528992701352	3.3928082690995487e-8	1.0728416593862098	39.764527634	1.0038529333286987	2.408784860163619e-13	1.0728416593840584	86.961390971	1.0038529582804976	2.4855789343561612e-8	1.0728416593752776	41.00087094	1.0038529574738038	2.4052191728742438e-8	1.0728416593755064
11800.0	51.178212407	1.0038529016438746	3.1563454020369497e-8	1.0728416593903216	40.109112544	1.003852933328721	2.1875924946756833e-13	1.0728416593840584	87.726113221	1.0038529545828483	2.117233216064497e-8	1.0728416593765782	41.350557525	1.003852953889905	2.0482048519164516e-8	1.0728416593767747
11900.0	51.599479066	1.0038529049788374	2.824129134127902e-8	1.072841659393026	40.45880438	1.0038529333287431	1.9664001291877477e-13	1.0728416593840584	88.446311261	1.0038529514331245	1.8034697442923883e-8	1.0728416593776826	41.700113164	1.0038529508379688	1.7441826034434853e-8	1.0728416593778562
12000.0	52.016835912	1.003852908851672	2.438332112372519e-8	1.0728416593945593	40.795486393	1.0038529333287654	1.7452077636998123e-13	1.0728416593840584	89.166013127	1.0038529487501486	1.5362019252307247e-8	1.07284165937863	42.052361556	1.0038529482390082	1.4852840620340253e-8	1.0728416593787782
12100.0	52.435550869	1.0038529129246154	2.032601035566234e-8	1.0728416593951569	41.155656763	1.0038529333287876	1.5240153982118766e-13	1.0728416593840584	89.889385978	1.0038529464647987	1.3085440847803402e-8	1.0728416593794354	42.40113555	1.0038529460258219	1.2648148849850524e-8	1.0728416593795589
12200.0	52.867806331	1.0038529169396955	1.632634076969909e-8	1.0728416593950374	41.512168412	1.0038529333288098	1.302823032723941e-13	1.0728416593840584	90.606089137	1.0038529445181494	1.114626308422862e-8	1.0728416593801207	42.752365196	1.0038529441411137	1.0770674466167525e-8	1.0728416593802261
12300.0	53.293586661	1.0038529207104796	1.2570029457361689e-8	1.0728416593943972	41.872284859	1.003852933328832	1.0816306672360052e-13	1.0728416593840584	91.327507267	1.003852942859996	9.494473925361347e-9	1.0728416593807049	43.106336216	1.0038529425361606	9.171881449724606e-9	1.072841659380798
12400.0	53.722300304	1.0038529241124052	9.181160911841555e-9	1.0728416593934083	42.266735471	1.0038529333288542	8.604383017480697e-14	1.0728416593840584	92.048450563	1.0038529414475568	8.087455795758294e-9	1.072841659381204	43.456399276	1.0038529411694277	7.810394220210684e-9	1.0728416593812784
12500.0	54.152087231	1.0038529270725878	6.232339978763547e-9	1.0728416593922119	42.649145919	1.0038529333288764	6.39245936260134e-14	1.0728416593840584	92.76470392	1.003852940244472	6.888988666763175e-9	1.0728416593816237	43.804350588	1.0038529400055318	6.6509655529928975e-9	1.072841659381689
12600.0	54.5803056	1.0038529295597416	3.754732220040184e-9	1.0728416593909238	43.005940729	1.0038529333288986	4.1805357077219837e-14	1.0728416593840584	93.483928518	1.0038529392196829	5.868132813868635e-9	1.0728416593819803	44.153008499	1.0038529390143922	5.663630075933861e-9	1.0728416593820445
12700.0	55.011383726	1.003852931574681	1.7475265232672223e-9	1.0728416593896335	43.381862986	1.0038529333289208	1.9686120528426272e-14	1.0728416593840584	94.200979149	1.0038529383467818	4.9985820502395595e-9	1.072841659382289	44.500680652	1.003852938170359	4.822836310549506e-9	1.0728416593823444
12800.0	55.438409143	1.0038529331417392	1.8648285949556878e-10	1.0728416593884054	43.737533825	1.003852933328943	2.433116020367292e-15	1.0728416593840588	94.919792075	1.0038529376032115	4.257865664658393e-9	1.0728416593825483	44.854029866	1.0038529374515206	4.106756994213482e-9	1.0728416593825942
12900.0	55.865431974	1.0038529343012983	9.686256996318739e-10	1.0728416593872865	44.086472495	1.0038529333289166	2.3888775472697047e-14	1.0728416593840584	95.645506972	1.0038529369698548	3.626939879226088e-9	1.0728416593827759	45.202654714	1.0038529368393592	3.4969451260288283e-9	1.0728416593828123
13000.0	56.296218386	1.0038529351034717	1.7677202802744432e-9	1.0728416593863028	44.435630649	1.0038529333288981	4.224774180819571e-14	1.0728416593840582	96.36683836	1.0038529364303643	3.0895200696106908e-9	1.0728416593829637	45.552111161	1.0038529363178896	2.9774770676040663e-9	1.0728416593829906
13100.0	56.735161814	1.003852935603008	2.2653391780286723e-9	1.0728416593854682	44.78173815	1.0038529333288981	4.224774180819571e-14	1.0728416593840577	97.091687417	1.0038529359708501	2.6317695473891034e-9	1.0728416593831267	45.901406437	1.0038529358738977	2.5351892188842786e-9	1.072841659383147
13200.0	57.164030201	1.0038529358553057	2.5166685609296083e-9	1.0728416593847836	45.125608834	1.0038529333289032	3.716031740197319e-14	1.0728416593840577	97.812858299	1.0038529355793908	2.2418127156506445e-9	1.0728416593832628	46.249959611	1.0038529354956405	2.158383821620636e-9	1.0728416593832852
13300.0	57.588603388	1.0038529359134551	2.57459485998832e-9	1.0728416593842447	45.465285417	1.0038529333289254	1.5041080853179625e-14	1.0728416593840577	98.526928815	1.0038529352457743	1.9094767163141586e-9	1.0728416593833825	46.598507848	1.0038529351734897	1.8374695324608504e-9	1.0728416593834083
13400.0	58.028663482	1.0038529358261823	2.4876569702722107e-9	1.0728416593838404	45.804986386	1.0038529333289432	2.6543083858552276e-15	1.0728416593840562	99.251508903	1.0038529349616037	1.626396717693988e-9	1.0728416593834862	46.947840309	1.0038529348991896	1.564222198063715e-9	1.0728416593834986
13500.0	58.482338929	1.0038529356365562	2.2987586901455137e-9	1.0728416593835544	46.150396921	1.0038529333289195	2.1013274721353885e-14	1.0728416593840575	99.97629382	1.003852934719532	1.3852541279932333e-9	1.0728416593835697	47.296113924	1.003852934665747	1.3316755860705526e-9	1.0728416593835814
13600.0	58.925987809	1.0038529353813315	2.044513549482716e-9	1.0728416593833698	46.487371553	1.0038529333289103	3.008216170635925e-14	1.0728416593840573	100.696745605	1.003852934513331	1.1798445013599585e-9	1.0728416593836385	47.648106772	1.003852934466726	1.1334184357676955e-9	1.0728416593836598
13700.0	59.38023854	1.0038529350908032	1.7551003710538945e-9	1.0728416593832684	46.850261374	1.0038529333289103	3.008216170635925e-14	1.0728416593840573	101.414944061	1.0038529343377027	1.0048904091459863e-9	1.0728416593837011	47.996518538	1.0038529342972144	9.645575296458197e-10	1.0728416593837082
13800.0	59.804707154	1.003852934788959	1.4544147872950772e-9	1.0728416593832342	47.227759641	1.0038529333289223	1.8137773970010723e-14	1.0728416593840573	102.135823207	1.0038529341881028	8.558647072068755e-10	1.072841659383757	48.347426152	1.0038529341529177	8.208145649716573e-10	1.0728416593837662
13900.0	60.229160343	1.003852934493976	1.1605638264374715e-9	1.0728416593832495	47.582128587	1.003852933328943	2.433116020367292e-15	1.0728416593840568	102.855596225	1.003852934060683	7.289339106563547e-10	1.0728416593838006	48.699397979	1.0038529340300704	6.984387828036295e-10	1.0728416593838026
14000.0	60.657184596	1.0038529342188727	8.865164392543663e-10	1.0728416593833023	47.920835198	1.003852933328925	1.5483465584155494e-14	1.0728416593840573	103.571135805	1.00385293395211	6.207777008960842e-10	1.0728416593838404	49.049609914	1.003852933925537	5.94306725748681e-10	1.0728416593838503
14100.0	61.078762275	1.0038529339721824	6.407730483514627e-10	1.0728416593833785	48.284058616	1.0038529333289135	2.6985468589528148e-14	1.0728416593840573	104.28788751	1.003852933859648	5.28670545598522e-10	1.0728416593838699	49.401916677	1.0038529338364746	5.055860255667392e-10	1.0728416593838757
14200.0	61.541578831	1.0038529337587399	4.2814967510252967e-10	1.0728416593834684	48.633384698	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	105.009200435	1.0038529337808884	4.5021317117522026e-10	1.072841659383894	49.753750845	1.0038529337606894	4.300917440715138e-10	1.072841659383899
14300.0	61.998201299	1.003852933580428	2.505222519592704e-10	1.0728416593835643	48.990066813	1.003852933328923	1.7474196873546915e-14	1.0728416593840568	105.732155584	1.0038529337138047	3.833869760987361e-10	1.072841659383917	50.105298126	1.0038529336961621	3.6581213669889223e-10	1.0728416593839225
14400.0	62.420781973	1.0038529334368806	1.0752581151862978e-10	1.0728416593836596	49.376351082	1.003852933328943	2.433116020367292e-15	1.0728416593840566	106.451068047	1.0038529336566504	3.2645206122214154e-10	1.07284165938394	50.455768921	1.0038529336412416	3.111024170191062e-10	1.07284165938394
14500.0	62.860530544	1.0038529333260635	2.865989479627182e-12	1.0728416593837493	49.718517138	1.0038529333289243	1.6147042680619302e-14	1.0728416593840573	107.171233368	1.0038529336079707	2.7795917416675945e-10	1.0728416593839598	50.8048351	1.003852933594485	2.6452527704121515e-10	1.0728416593839656
14600.0	63.294217581	1.0038529332448354	8.37823594300583e-11	1.0728416593838304	50.074208231	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	107.891213236	1.0038529335664736	2.366214177501811e-10	1.0728416593839731	51.153907515	1.003852933554693	2.2488605679921866e-10	1.0728416593839747
14700.0	63.716240033	1.0038529331894073	1.3899772485734974e-10	1.0728416593839014	50.465589724	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	108.608583336	1.0038529335311692	2.014524952146958e-10	1.0728416593839858	51.503575915	1.00385293352083	1.9115289390811555e-10	1.072841659383989
14800.0	64.145022515	1.0038529331557018	1.7257384116895641e-10	1.0728416593839618	50.82779445	1.0038529333289228	1.769538923903485e-14	1.0728416593840568	109.330661277	1.0038529335011317	1.7153025558858432e-10	1.0728416593839956	51.853206391	1.003852933492033	1.6246645602798518e-10	1.072841659383995
14900.0	64.572962088	1.0038529331396342	1.8857976312039441e-10	1.0728416593840102	51.17543435	1.003852933328943	2.433116020367292e-15	1.0728416593840566	110.048958319	1.003852933475511	1.4600797449675887e-10	1.0728416593840056	52.202820774	1.0038529334675201	1.3804770364757905e-10	1.0728416593840098
15000.0	65.00191761	1.0038529331373225	1.908825968374893e-10	1.0728416593840489	51.520078544	1.0038529333289246	1.5925850315131366e-14	1.0728416593840573	110.770383916	1.0038529334536999	1.2428046962724443e-10	1.0728416593840135	52.55148795	1.0038529334466646	1.1727221071912469e-10	1.072841659384014
15100.0	65.421893325	1.003852933145224	1.830114665116011e-10	1.072841659384077	51.867005605	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	111.49396137	1.0038529334351376	1.0578945144954949e-10	1.0728416593840147	52.899704218	1.0038529334289281	9.960380694867937e-11	1.0728416593840202
15200.0	65.851025285	1.0038529331602246	1.6806837387633265e-10	1.0728416593840966	52.2357677	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	112.210131966	1.0038529334193087	9.002131129101102e-11	1.0728416593840224	53.246963011	1.003852933413839	8.45726797519467e-11	1.072841659384029
15300.0	66.327218297	1.0038529331796806	1.4868705642754876e-10	1.07284165938411	52.587202742	1.0038529333289226	1.7916581604522787e-14	1.0728416593840568	112.930074789	1.0038529334057713	7.653587634430805e-11	1.07284165938403	53.598594488	1.0038529334009934	7.177625902373865e-11	1.07284165938403
15400.0	66.760109693	1.003852933201427	1.270241397287568e-10	1.0728416593841164	52.955480417	1.003852933328943	2.433116020367292e-15	1.0728416593840566	113.65333359	1.0038529333943553	6.516371325747681e-11	1.072841659384034	53.950718529	1.0038529333900832	6.090797214548893e-11	1.0728416593840358
15500.0	67.208939192	1.003852933223764	1.0477285133776694e-10	1.072841659384118	53.344257637	1.0038529333289248	1.570465794964343e-14	1.0728416593840573	114.36958088	1.00385293338458	5.542594055923594e-11	1.0728416593840393	54.298654238	1.0038529333807984	5.1658813382610905e-11	1.0728416593840389
15600.0	67.647987816	1.0038529332454091	8.321079835763748e-11	1.0728416593841164	53.696044699	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	115.086806097	1.0038529333762782	4.7156000398373e-11	1.07284165938404	54.646345418	1.0038529333729038	4.379454002005284e-11	1.0728416593840393
15700.0	68.098127469	1.00385293326546	6.323690656171141e-11	1.0728416593841121	54.046768116	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	115.806170832	1.003852933369141	4.0046214194494285e-11	1.0728416593840462	54.996353973	1.0038529333661967	3.7113203428124253e-11	1.072841659384043
15800.0	68.541042166	1.0038529332833328	4.543269067885649e-11	1.0728416593841064	54.405615582	1.0038529333289223	1.8137773970010723e-14	1.0728416593840568	116.521921995	1.003852933363155	3.4083089213305026e-11	1.0728416593840466	55.351584911	1.003852933360492	3.143032917400821e-11	1.0728416593840444
15900.0	68.991382406	1.003852933298706	3.011843725429927e-11	1.0728416593840995	54.761093259	1.003852933328943	2.433116020367292e-15	1.0728416593840566	117.236709715	1.003852933357916	2.8864276541982674e-11	1.07284165938405	55.705752273	1.0038529333556474	2.6604354143792435e-11	1.072841659384046
16000.0	69.417952829	1.0038529333114738	1.739965504637748e-11	1.072841659384092	55.158120356	1.003852933328925	1.5483465584155494e-14	1.0728416593840573	117.96207837	1.003852933353372	2.433757478227207e-11	1.07284165938405	56.055577672	1.00385293335153	2.2502784110549643e-11	1.0728416593840489
16100.0	69.845616445	1.0038529333216883	7.224363849201466e-12	1.0728416593840853	55.496998953	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	118.686371793	1.003852933349739	2.0718646490523956e-11	1.07284165938405	56.406090268	1.0038529333480195	1.900573281218538e-11	1.0728416593840495
16200.0	70.284937412	1.003852933329513	5.702339182278981e-13	1.072841659384079	55.839560686	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	119.406901613	1.003852933346604	1.7595631482199792e-11	1.0728416593840493	56.75398055	1.0038529333450443	1.604197630701253e-11	1.0728416593840508
16300.0	70.767764878	1.0038529333351938	6.2292193968712435e-12	1.0728416593840724	56.194816881	1.0038529333289221	1.835896633549866e-14	1.0728416593840568	120.124000726	1.0038529333439408	1.4942650250537492e-11	1.0728416593840522	57.101255625	1.003852933342495	1.3502466758845542e-11	1.0728416593840508
16400.0	71.193988274	1.0038529333390138	1.0034612852725688e-11	1.0728416593840677	56.532547067	1.003852933328943	2.433116020367292e-15	1.0728416593840568	120.84469046	1.0038529333416883	1.2698874895027873e-11	1.0728416593840517	57.452798566	1.003852933340348	1.1363757776942694e-11	1.0728416593840517
16500.0	71.621635317	1.0038529333412767	1.228878424941324e-11	1.0728416593840626	56.890753758	1.0038529333289252	1.5262273218667558e-14	1.0728416593840573	121.562880766	1.0038529333396315	1.0649970013513125e-11	1.0728416593840544	57.801191408	1.0038529333385369	9.559491651657602e-12	1.0728416593840526
16600.0	72.113881705	1.0038529333422859	1.3294103550555908e-11	1.0728416593840597	57.242975951	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	122.281461463	1.0038529333378996	8.924669562707227e-12	1.0728416593840544	58.147137619	1.0038529333369859	8.014462978724371e-12	1.0728416593840537
16700.0	72.548718285	1.0038529333423272	1.3335245330536664e-11	1.0728416593840568	57.581776546	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	123.000850033	1.0038529333363364	7.367475309672161e-12	1.072841659384054	58.495424065	1.0038529333355997	6.6335590409831894e-12	1.0728416593840535
16800.0	72.977760735	1.003852933341636	1.264667349677272e-11	1.0728416593840546	57.958451645	1.003852933328922	1.8580158700986595e-14	1.0728416593840568	123.717864086	1.0038529333352093	6.244702862455399e-12	1.0728416593840568	58.845098992	1.0038529333345536	5.591521807169525e-12	1.072841659384054
16900.0	73.398878458	1.0038529333404638	1.1478998999361907e-11	1.0728416593840544	58.311550539	1.003852933328943	2.433116020367292e-15	1.0728416593840568	124.436928306	1.0038529333344766	5.514768056345211e-12	1.0728416593840568	59.19275778	1.0038529333335322	4.5740369259250206e-12	1.072841659384054
17000.0	73.837417456	1.003852933338987	1.0007848576501647e-11	1.072841659384053	58.666730925	1.0038529333289254	1.5041080853179625e-14	1.0728416593840573	125.15554688	1.0038529333337438	4.784833250235024e-12	1.0728416593840568	59.539718582	1.003852933332786	3.830609385520069e-12	1.0728416593840546
17100.0	74.270864354	1.0038529333373647	8.39181715424679e-12	1.0728416593840522	59.022988802	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	125.876240118	1.0038529333330999	4.14337539032001e-12	1.0728416593840577	59.890920073	1.0038529333321198	3.1670322890562626e-12	1.0728416593840546
17200.0	74.709459383	1.003852933335713	6.746367147382037e-12	1.0728416593840535	59.360990176	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	126.591624547	1.0038529333325448	3.5903944766001714e-12	1.0728416593840577	60.240252792	1.0038529333314536	2.5034551925924554e-12	1.0728416593840544
17300.0	75.167847331	1.0038529333341262	5.165726503605249e-12	1.0728416593840537	59.713491693	1.0038529333289217	1.8801351066474528e-14	1.0728416593840568	127.305060942	1.0038529333319897	3.037413562880332e-12	1.0728416593840577	60.594170565	1.0038529333309607	2.0124081412092383e-12	1.072841659384055
17400.0	75.599373236	1.003852933332664	3.7091747768671926e-12	1.0728416593840533	60.062289685	1.003852933328943	2.433116020367292e-15	1.0728416593840568	128.022703479	1.0038529333314345	2.484432649160493e-12	1.0728416593840577	60.942878698	1.0038529333306465	1.6994209440438094e-12	1.072841659384055
17500.0	76.031740236	1.0038529333313708	2.4209504402654554e-12	1.072841659384054	60.438788579	1.0038529333289257	1.481988848769169e-14	1.0728416593840573	128.73666801	1.0038529333310904	2.1415844826541926e-12	1.0728416593840573	61.295164275	1.0038529333303357	1.3897516323606995e-12	1.072841659384055
17600.0	76.454212986	1.0038529333302588	1.313219073901874e-12	1.072841659384054	60.783583136	1.0038529333289135	2.6985468589528148e-14	1.0728416593840573	129.45933378	1.0038529333309572	2.0088690633614314e-12	1.0728416593840573	61.648921485	1.0038529333300248	1.0800823206775896e-12	1.072841659384055
17700.0	76.875732691	1.0038529333293458	4.0367606701548254e-13	1.0728416593840555	61.129727951	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	130.176383641	1.003852933330824	1.8761536440686702e-12	1.0728416593840573	62.006074308	1.003852933329714	7.704130089944798e-13	1.072841659384055
17800.0	77.317348912	1.0038529333286073	3.320097405973914e-13	1.0728416593840544	61.508278789	1.0038529333289214	1.9022543431962464e-14	1.0728416593840568	130.892742054	1.0038529333306907	1.7434382247759086e-12	1.0728416593840573	62.366495716	1.003852933329403	4.607436973113699e-13	1.072841659384055
17900.0	77.782445209	1.00385293332805	8.872025779721098e-13	1.0728416593840562	61.852385934	1.003852933328943	2.433116020367292e-15	1.0728416593840568	131.607867308	1.0038529333305575	1.6107228054831473e-12	1.0728416593840573	62.713197781	1.0038529333290922	1.5107438562826003e-13	1.072841659384055
18000.0	78.207627084	1.0038529333276633	1.2722984862866057e-12	1.0728416593840557	62.200726489	1.003852933328926	1.4598696122203753e-14	1.0728416593840573	132.326436361	1.0038529333304242	1.4780073861903859e-12	1.0728416593840573	63.06220318	1.0038529333289417	1.1059618274396782e-15	1.0728416593840566
18100.0	78.629674165	1.0038529333274089	1.52578493713578e-12	1.0728416593840566	62.528112156	1.0038529333289135	2.6985468589528148e-14	1.0728416593840573	133.04640578	1.003852933330291	1.3452919668976245e-12	1.0728416593840573	63.411146084	1.0038529333289397	8.847694619517425e-16	1.0728416593840566
18200.0	79.049277563	1.0038529333272492	1.6848222479216057e-12	1.0728416593840568	62.864590572	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	133.76679666	1.0038529333301578	1.212576547604863e-12	1.0728416593840573	63.760234547	1.00385293332893	1.0396041177932974e-14	1.0728416593840568
18300.0	79.470571878	1.0038529333271564	1.7772806566955628e-12	1.0728416593840568	63.203663313	1.0038529333289212	1.92437357974504e-14	1.0728416593840568	134.48619338	1.0038529333300246	1.0798611283121017e-12	1.0728416593840573	64.110362196	1.0038529333289357	4.866232040734584e-15	1.0728416593840573
18400.0	79.885791967	1.003852933327104	1.8294820549507155e-12	1.0728416593840568	63.555620343	1.003852933328943	2.433116020367292e-15	1.0728416593840568	135.201677063	1.0038529333298913	9.471457090193403e-13	1.0728416593840573	64.459935676	1.0038529333289408	2.2119236548793563e-16	1.0728416593840573
18500.0	80.303666254	1.0038529333270791	1.8542555998853645e-12	1.0728416593840573	63.908675121	1.0038529333289261	1.4377503756715817e-14	1.0728416593840573	135.925124234	1.0038529333297581	8.14430289726579e-13	1.0728416593840573	64.810958713	1.0038529333289246	1.5925850315131366e-14	1.0728416593840573
18600.0	80.723831727	1.0038529333270712	1.8622185250429303e-12	1.0728416593840573	64.259963818	1.0038529333289135	2.6985468589528148e-14	1.0728416593840573	136.645077295	1.0038529333296249	6.817148704338176e-13	1.0728416593840573	65.158506482	1.003852933328922	1.8580158700986595e-14	1.0728416593840568
18700.0	81.145142899	1.0038529333270712	1.8622185250429303e-12	1.0728416593840573	64.602024516	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	137.367813134	1.0038529333294917	5.489994511410562e-13	1.0728416593840573	65.506617355	1.0038529333289226	1.7916581604522787e-14	1.0728416593840575
18800.0	81.564416464	1.0038529333270712	1.8622185250429303e-12	1.0728416593840573	64.963553734	1.003852933328921	1.9464928162938336e-14	1.0728416593840568	138.089698704	1.0038529333293584	4.1628403184829485e-13	1.0728416593840573	65.85480105	1.0038529333289372	3.3178854823190345e-15	1.0728416593840575
18900.0	81.9842009	1.0038529333270712	1.8622185250429303e-12	1.0728416593840573	65.300509093	1.003852933328943	2.433116020367292e-15	1.0728416593840573	138.815055834	1.0038529333292252	2.8356861255553346e-13	1.0728416593840573	66.203912075	1.0038529333289323	8.184117523053619e-15	1.0728416593840535
19000.0	82.405306006	1.00385293332708	1.8533708304234128e-12	1.0728416593840573	65.664857156	1.0038529333289263	1.415631139122788e-14	1.0728416593840575	139.536061006	1.003852933329092	1.508531932627721e-13	1.0728416593840573	66.553369651	1.0038529333289312	9.290079350493297e-15	1.0728416593840573
19100.0	82.819827768	1.0038529333271022	1.831251593874619e-12	1.0728416593840573	66.031138326	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	140.255983457	1.0038529333289588	1.8137773970010723e-14	1.0728416593840573	66.914373364	1.0038529333289405	NaN	1.0728416593840575
19200.0	83.239565215	1.0038529333271244	1.8091323573258255e-12	1.0728416593840573	66.376090661	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	140.976934607	1.0038529333289405	NaN	1.0728416593840566	67.261291825	1.0038529333289314	9.068886985005361e-15	1.0728416593840573
19300.0	83.663765292	1.0038529333271466	1.787013120777032e-12	1.0728416593840573	66.729294733	1.0038529333289208	1.9686120528426272e-14	1.0728416593840568	141.698367687	1.003852933328941	4.4238473097587127e-16	1.0728416593840566	67.610961175	1.0038529333289365	3.9814625787828414e-15	1.072841659384054
19400.0	84.087972603	1.0038529333271689	1.7648938842282383e-12	1.0728416593840573	67.07135251	1.003852933328943	2.433116020367292e-15	1.0728416593840573	142.416853944	1.0038529333289414	8.847694619517425e-16	1.0728416593840566	67.960364429	1.003852933328929	1.1502003005372653e-14	1.0728416593840568
19500.0	84.509860813	1.003852933327191	1.7427746476794449e-12	1.0728416593840573	67.419291868	1.0038529333289266	1.3935119025739945e-14	1.0728416593840573	143.130656785	1.0038529333289403	2.2119236548793563e-16	1.0728416593840566	68.310398956	1.0038529333289408	2.2119236548793563e-16	1.0728416593840568
19600.0	84.93195684	1.0038529333272133	1.7206554111306512e-12	1.0728416593840573	67.767859088	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	143.849207982	1.0038529333289408	2.2119236548793563e-16	1.0728416593840566	68.660546251	1.0038529333289299	1.061723354342091e-14	1.0728416593840568
19700.0	85.351586568	1.0038529333272355	1.6985361745818577e-12	1.0728416593840573	68.108818755	1.0038529333289135	2.6985468589528148e-14	1.0728416593840568	144.567130582	1.0038529333289412	6.635770964638069e-16	1.0728416593840566	69.009608105	1.0038529333289372	3.3178854823190345e-15	1.0728416593840568
19800.0	85.775962807	1.0038529333272577	1.676416938033064e-12	1.0728416593840573	68.501850481	1.0038529333289206	1.9907312893914208e-14	1.0728416593840568	145.285221526	1.00385293332894	4.4238473097587127e-16	1.0728416593840573	69.35801626	1.0038529333289303	1.0174848812445038e-14	1.0728416593840573
19900.0	86.200310943	1.0038529333272799	1.6542977014842706e-12	1.0728416593840573	68.864691084	1.0038529333289428	2.2119236548793563e-15	1.0728416593840568	146.007223834	1.0038529333289405	NaN	1.0728416593840566	69.707728758	1.0038529333289286	1.1944387736348523e-14	1.0728416593840568
20000.0	86.622417485	1.003852933327302	1.632178464935477e-12	1.0728416593840573	69.210624045	1.0038529333289268	1.3713926660252008e-14	1.0728416593840573	146.722289026	1.003852933328941	4.4238473097587127e-16	1.0728416593840566	70.055839104	1.0038529333289365	3.9814625787828414e-15	1.0728416593840568


==> data/case1b/data.txt <==
iter	jac_t	jac_x	jac_relerr	jac_J	gs_t	gs_x	gs_relerr	gs_J	none_t	none_x	none_relerr	none_J	cg_t	cg_x	cg_relerr	cg_J
1000.0	24.721143377	3.6534576044797364	2.6571317473993794	9.927482426971784	19.871851601	3.656181771219465	2.659858653729661	9.544019098764506	41.502545646	3.668428342660963	2.6721175410808056	9.006917894153595	21.361505357	3.6683723835542232	2.6720615256981266	9.007862364735844
2000.0	49.652328492	3.321626045731729	2.3249664783133643	8.2320094528594	39.167879263	3.337023951922076	2.3403798695904787	7.76574102699667	82.83991477	3.3691016251548014	2.3724898021152905	7.392845383642766	42.385054111	3.3690157893018418	2.3724038799404883	7.393378174019188
3000.0	73.898141947	3.016180192378014	2.0192134497188423	6.648788539980027	59.32410599	3.049931351229278	2.0529985508228292	6.293345505630221	124.203128553	3.0997569538211183	2.102874261122162	6.085854519097393	63.572986025	3.0996484203462855	2.1027656184993537	6.086127099470484
4000.0	98.415257638	2.741555105078824	1.744312182447338	5.33169642893452	79.318356911	2.793967924183029	1.7967777111239698	5.119443973696354	165.607159525	2.858117945994604	1.8609922461649153	5.033864313353103	84.625289953	2.857992025998373	1.8608661995357485	5.033964737283006
5000.0	122.915716447	2.4980808554436886	1.5005930800488054	4.28509412838857	99.533803477	2.5667801126655334	1.5693614254925026	4.193832895583264	207.236131293	2.6419345215794565	1.6445914143280462	4.191805989848521	105.697887191	2.6417958760010087	1.64445262931903	4.191789349488041
6000.0	147.137033723	2.2842016627389974	1.2864987972003086	3.4733182509408325	119.343255546	2.365851730662302	1.3682309774816657	3.4693991260250843	248.682762812	2.4490160855272847	1.4514789675653024	3.5212077128985046	126.801120522	2.4488688057139227	1.4513315396382516	3.521116323134015
7000.0	171.532127598	2.097581641261552	1.099691099087521	2.8534687831958854	139.524064709	2.1887138442410907	1.1909149502465588	2.906064591213809	290.468650498	2.2772579336505245	1.2795480850684209	2.989632230456836	147.88448235	2.27710554274616	1.2793955409103384	2.9894972082286118
8000.0	195.88094662	1.935621205515538	0.9375677859106782	2.3856777620720835	159.378803849	2.0330010208482654	1.0350455324082788	2.4705517430450525	332.287522788	2.124661115218249	1.126797805837992	2.570033639960024	168.94058214	2.1245065938436483	1.1266431290671404	2.5698771970772034
9000.0	220.311493337	1.7957005632420469	0.7975064307857527	2.0360011278346875	179.258750768	1.8964798107137508	0.8983870281015307	2.1356296944302224	374.057433765	1.9893462770713175	0.9913468867211074	2.2400865947622774	189.952941136	1.9891920993615333	0.991192553960683	2.2399240307683024
10000.0	244.962813258	1.6752991564447721	0.6769839408874296	1.7767461476446147	199.207407713	1.777066523153098	0.7788536511536452	1.8792860335052357	415.751473352	1.8695621991655464	0.8714423465384007	1.98152778192606	210.938399777	1.869410376321783	0.871290371012196	1.981369158010046
11000.0	268.92806288	1.572056209764973	0.5736371667152623	1.585903620616477	219.167213208	1.6728373683991342	0.6745196771154807	1.6839185955203164	457.0060335	1.7636898240972938	0.7654634996619721	1.7795369893396784	232.113193347	1.7635419520075353	0.7653154788628949	1.7793884962710829
12000.0	292.538446409	1.4838007482588569	0.48529295005878803	1.4463072318203478	239.050172485	1.582032382272541	0.5836233718788926	1.535587322146039	500.353117964	1.670242602011625	0.6719223012704156	1.6221744270284437	253.228904397	1.6700999102967986	0.6717794660559759	1.6220394743585063
13000.0	316.831214968	1.4085640179244054	0.4099805570152042	1.34476615543726	259.033792707	1.5030543720562954	0.5045659364910814	1.4233469699938912	545.041586334	1.587863937311943	0.5894607914907019	1.4998825394582023	274.191885975	1.5877273377210763	0.5893240545268384	1.499762600968103
14000.0	348.187229055	1.3445808341800807	0.34593302782418744	1.271270213902132	278.959425104	1.4344640495987753	0.43590663536324503	1.338669059024536	589.059778956	1.5153224533202825	0.5168463552963221	1.4050543229839716	295.196931825	1.5151925859520503	0.5167163573254325	1.404949577385307
15000.0	371.77290585	1.2902836464156158	0.2915812354496302	1.2183041122638782	299.112058206	1.3749724059167687	0.376355163205018	1.2749529129975443	633.982230681	1.4515057010953287	0.45296542499850534	1.3316659021007209	316.205666729	1.4513829774128597	0.45284257789751126	1.3315757065953577
16000.0	395.279946474	1.2442918327442185	0.24554316956598474	1.1802781021749207	319.007220045	1.3234312367901984	0.324762161091147	1.2271201614383571	675.840755073	1.3954128411029243	0.3968161545569606	1.2749684644967978	337.268754957	1.3952974831140343	0.3967006805569426	1.2748916959218346
17000.0	419.289639054	1.205398044511632	0.2066102673345173	1.1530683934152883	338.996102846	1.278822571103068	0.28010863417092396	1.1912839964798438	717.554260562	1.346146730005206	0.34750049841099917	1.2312332373189998	358.267523972	1.3460388053028969	0.34739246517293476	1.2311685308810785
18000.0	445.139761508	1.1725529627498017	0.1737321545271229	1.1336542643202072	360.301701211	1.2402475988741837	0.2414948685642496	1.1644831678395016	759.487371159	1.30290575512865	0.3042160377358162	1.1975426576299055	379.244705358	1.3028052077312053	0.3041153892216901	1.1974885683170289
19000.0	470.523351177	1.1448494821434192	0.1460008135872868	1.1198366655903318	380.954062775	1.2069155542375705	0.2081293031620885	1.144470585964036	807.915515635	1.264975679399697	0.2662478171768778	1.1716209593572353	400.342490567	1.26488235650538	0.2661544004312867	1.1715760662029637
20000.0	494.515097391	1.1215070582786624	0.12263491513745066	1.1100232968984693	401.702606965	1.178132885518508	0.17931768881126264	1.1295470277286679	857.659550424	1.2317216911003395	0.23296038661025273	1.1516978378881941	421.383066931	1.2316353659910044	0.23287397468704887	1.1516608071973404
21000.0	518.446420083	1.1018567261573144	0.10296482142682256	1.1030665432662539	421.138983246	1.1532929419537528	0.15445276466300178	1.118431458545696	907.645200495	1.2025807958384642	0.20379018546184766	1.1363994938421875	442.388951157	1.2025011872401863	0.2037104968042398	1.136369113528437
22000.0	543.012014454	1.0853271159661109	0.08641858803731664	1.0981425942061862	440.433628132	1.131866324139369	0.1330045989165883	1.1101606619221458	957.032986736	1.1770546419933399	0.17823836093772027	1.1246620797932856	463.459662302	1.1769814302408488	0.178165075558963	1.1246372741349606
23000.0	566.976267826	1.0714316511133612	0.07250914904572899	1.0946621132157013	459.758503837	1.113391981185664	0.11451167702104072	1.1040120500183501	1006.93937785	1.1547028344720114	0.1558640750563733	1.1156633013761599	484.522222262	1.1546356748364535	0.15579684788093232	1.1156431329445824
24000.0	590.820758121	1.0597570083470167	0.06082276553658595	1.0922047429272743	479.043749866	1.0974690893598338	0.09857277215041955	1.0994446278308454	1056.001077141	1.1351367635840344	0.13627832731742362	1.108768609212046	505.605274516	1.1350752971185554	0.13621679903746547	1.1087522728427133
25000.0	615.154086467	1.049952844611845	0.05100874212801151	1.0904714084571911	499.601977958	1.083749712033552	0.08483959776980667	1.096054054996666	1105.745890546	1.1180139548633319	0.11913829884129044	1.1034890355236335	526.704925595	1.117957817103337	0.11908210462569228	1.1034758477458761
26000.0	639.662012643	1.0417227443990904	0.0427703652174824	1.0892497809745079	519.535380897	1.0719322164509213	0.07301021778275055	1.0935385777837943	1155.15046266	1.1030329304557074	0.10414220858900176	1.0994482683556925	547.806345353	1.1029817582855193	0.10409098495691449	1.09943765464624
27000.0	664.059775739	1.034816309288429	0.03585698456853678	1.088389392048849	539.457035014	1.061755406869861	0.06282317377257816	1.0916732921601673	1203.808016435	1.0899285620996055	0.09102466166962524	1.0963570161615732	568.819281866	1.0898819990680633	0.0909780518114187	1.0963484975418578
28000.0	688.161280771	1.0290222934458613	0.030057141905299685	1.087783776082575	559.120880552	1.0529933240171243	0.054052279227423054	1.0902907591229334	1251.964346255	1.0784678887563117	0.07955246276441798	1.0939931003242174	589.944943502	1.0784255890939294	0.07951012056287907	1.0939862802580316
29000.0	712.260142471	1.0241626810823259	0.02519264241502283	1.087357700903528	579.132343867	1.0454506558875205	0.046502025724262534	1.089266442238745	1301.340680124	1.0684463677570424	0.06952086350383847	1.0921860307172897	611.122150538	1.068407999315987	0.06948245647710578	1.092180582905015
30000.0	736.645694979	1.0200876011488136	0.021113464329101054	1.0870580638558534	598.750154323	1.038958703390405	0.040003544518213224	1.0885077921623594	1349.831755055	1.059684526231042	0.06075021052811261	1.0908050783702306	632.216458063	1.0596497725409335	0.06071542188754404	1.0908007357165337
31000.0	760.040427646	1.0166709784225079	0.017693405635676528	1.086847417497231	618.462124326	1.0333718451667193	0.0344110678043716	1.0879460804729728	1398.747828838	1.0520249790103218	0.053082960392993185	1.0897500682108097	653.49010279	1.0519935406157308	0.05305149038200827	1.0897466130935325
32000.0	783.481496485	1.0138068268219955	0.014826373667177734	1.0866993751279383	638.355455548	1.0285644482766534	0.029598836298673648	1.0875303004212415	1448.486594717	1.0453297797268384	0.04638102800303749	1.0889442822432875	674.529427802	1.0453013749477986	0.0463525946583952	1.088941538073109
33000.0	806.958233611	1.0114060989785734	0.012423231503360265	1.0865953561768567	658.308344549	1.0244281748001631	0.02545840312976251	1.087222617903161	1497.500511363	1.039478073086982	0.040523436525078	1.0883289965893217	695.470940669	1.0394524383220138	0.04049777598020485	1.088326820587884
34000.0	830.352211484	1.009394014882689	0.010409123931269247	1.0865222841920137	678.243059299	1.020869638266204	0.02189628791138268	1.0869949827885903	1545.598456313	1.0343640180609428	0.03540423848901967	1.0878592810451464	716.6220439	1.034340907732772	0.03538110491967367	1.0878575581470886
35000.0	853.878896282	1.007707801216171	0.00872121450400235	1.0864709606857919	698.202953214	1.0178083679238867	0.01883193896628124	1.0868266072780568	1589.818290888	1.0298949537661906	0.030930679826817846	1.0875007726214214	737.66703116	1.029874139993405	0.03090984512241517	1.08749941036542
36000.0	877.286311758	1.0062947813909124	0.007306773658617467	1.0864349176385155	718.113163858	1.0151750429756703	0.016195965783635653	1.0867020911484706	1640.13799509	1.0259897820061783	0.027021580784563567	1.0872271993778386	758.829009193	1.0259710540698157	0.027002834014229916	1.0872261236601373
37000.0	900.639508328	1.005110764120155	0.006121565666865647	1.086409608496688	738.051637833	1.0129099628665912	0.013928607769912187	1.0866100290252712	1698.126963715	1.0225775426458434	0.023605909865293817	1.0870184815338213	779.914465927	1.0225607063071942	0.02358905659498117	1.087017633104597
38000.0	924.141636929	1.0041186854376538	0.005128489288684912	1.086391838246739	759.010943919	1.0109617234757886	0.01197840910908696	1.0865419764405322	1740.427207298	1.019596160188098	0.02062152914496167	1.0868592762373688	800.944992235	1.019581036903202	0.020606390651154893	1.0868586078268152
39000.0	947.627946482	1.0032874654144417	0.004296433339209625	1.0863793621682178	778.668820373	1.0092860725343011	0.010301073029380036	1.0864916826939042	1783.330655046	1.016991342011516	0.018014091402123025	1.0867378630006674	822.09468838	1.0169777680794554	0.018000503819276866	1.0867373369695752
40000.0	971.194579498	1.0025910464137382	0.003599313976488132	1.0863706034937142	798.087807836	1.0078449207736524	0.008858471957390984	1.0864545219539798	1827.774679603	1.0147156107082536	0.015736071482716645	1.0866452904725825	843.111108145	1.0147034363825265	0.01572388491373467	1.086644876905601
41000.0	995.001112435	1.002007584610575	0.0030152654080506927	1.0863644548273033	818.429775193	1.0066054881861723	0.007617792919846732	1.0864270715544915	1870.072818326	1.0127274548034249	0.0137459161653501	1.0865747235803833	864.450579317	1.0127165433892202	0.01373499377795253	1.0865743987398608
42000.0	1018.297041664	1.0015187707408082	0.002525959956825225	1.0863601385263557	837.969241706	1.0055395673575693	0.006550800135335286	1.0864067995176125	1912.494273369	1.0109905838332587	0.01200729849031741	1.086520944170903	885.554160027	1.01098081078857	0.011997515617250612	1.0865206892507882
43000.0	1041.635853617	1.0011092596969031	0.0021160370832876843	1.086357108570036	857.495941662	1.004622888129531	0.00563319903797202	1.0863918330881794	1955.171240023	1.0094732753099176	0.010488464067685438	1.0864799692035634	906.620898945	1.0094645273643466	0.010479707324639303	1.086479769325027
44000.0	1064.996633365	1.0007661917208146	0.001772624096824951	1.086354981605176	878.682045718	1.0038345698853155	0.00484408801217569	1.0863807873250944	1997.10213417	1.008147802506968	0.009161658287309596	1.0864487589006988	927.686499599	1.0081399768078265	0.009153824718161176	1.0864486023080784
45000.0	1088.308250879	1.0004787906204995	0.0014849339681886897	1.086353488504914	900.803248239	1.003156649544262	0.004165485912500503	1.0863726381983934	2039.105966014	1.006989933267459	0.008002624622883607	1.0864249937300474	948.679945427	1.0069829365607532	0.007995620879856839	1.0864248711466504
46000.0	1111.663634264	1.0002380267147433	0.0012439279353584963	1.086352440344155	921.207580534	1.0025736749267011	0.0035819250196093408	1.08636662865673	2081.559683569	1.0059784911754768	0.006990165362179801	1.086406904021231	969.761009978	1.0059722390268064	0.006983906925962089	1.0864068081343567
47000.0	1135.051893037	1.000036334145317	0.0010420325314103858	1.086351704504872	942.099732024	1.0020723545292107	0.003080100463322447	1.086362199112607	2123.995960421	1.0050949714508663	0.006105757115491943	1.0863931398212647	990.76564848	1.0050893875091529	0.0061001675582213494	1.0863930648733189
48000.0	1158.408272287	0.9998673738339097	0.0008729023030644473	1.0863511878975418	961.645324721	1.0016412559538046	0.0026485683485270666	1.086358936006793	2165.98829003	1.0043232048333746	0.005333214361758751	1.086382671508918	1011.935268698	1.0043182201392546	0.005328224654722145	1.0863826129707363
49000.0	1181.76585555	0.9997258347466735	0.0007312208753685327	1.0863508251806675	981.504481204	1.0012705462831335	0.002277485869284145	1.0863565337558274	2207.809061142	1.0036490635304847	0.00465839510068157	1.0863747139068585	1032.9885267	1.0036446158699008	0.004653942967255187	1.0863746682189888
50000.0	1205.276859329	0.9996072672989557	0.0006125341888922813	1.0863505704902863	1001.500159266	1.0009517686051472	0.001958387608749694	1.0863547666044182	2249.874476944	1.0030602040173093	0.004068943393961047	1.086368668347369	1054.046876143	1.0030562373199898	0.004064972707485396	1.0863686327150661
51000.0	1228.91437845	0.9995079437185186	0.0005131107225199331	1.086350391634062	1020.858033316	1.0006776496818468	0.0016839930145067755	1.0863534678072808	2291.365036691	1.002545842110836	0.0035540642133431934	1.0863640784501274	1075.094466223	1.0025423058927498	0.0035505244390174532	1.0863640506807042
52000.0	1252.468666829	0.9994247410163397	0.0004298243465579735	1.0863502660157687	1040.551821993	1.000441934442499	0.001448040725336255	1.086352514233794	2333.223171335	1.0020965562990827	0.003104326571990964	1.0863605963705472	1096.084564079	1.0020934051474992	0.0031011722514145976	1.0863605747452794
53000.0	1276.00673879	0.9993550429127352	0.00036005615022995866	1.086350177774579	1060.757316242	1.0002392435753604	0.0012451460197259504	1.0863518149842626	2375.175026221	1.0017041157998168	0.002711491410288036	1.0863579570434012	1117.170456001	1.0017013088989077	0.00270868168658585	1.0863579402159311
54000.0	1299.532002539	0.9992966576542651	0.0003016121759330047	1.0863501157771174	1080.083986937	1.0000649510056268	0.0010706781706048185	1.086351302973499	2417.259346292	1.0013613302569724	0.002368361141101766	1.086355958529626	1138.292998338	1.0013588309522274	0.002365859322901401	1.0863559454462095
55000.0	1322.957543336	0.9992477491505776	0.00025265448682933964	1.0863500722081227	1099.329559665	0.9999150784908616	0.0009206549347697505	1.086350928708969	2459.351147979	1.001061918365496	0.0020686481425098917	1.0863544470222737	1159.330174593	1.0010596937645926	0.0020664213044101513	1.0863544368585294
56000.0	1346.381307713	0.9992067792751552	0.00021164340956643507	1.0863500415812786	1118.534564056	0.999786204948845	0.0007916517895489282	1.0863506556918676	2501.518075396	1.000800393051367	0.001806859822350497	1.0863533054078436	1180.540354469	1.0007984136593604	0.0018048784397449538	1.0863532975193644
57000.0	1369.867017056	0.9991724595220316	0.0001772891423765227	1.0863500200449507	1137.684569664	0.9996753884630423	0.0006807238598345337	1.0863504570182307	2543.980846229	1.0005719611287496	0.001578198174464115	1.0863524445411754	1201.659149589	1.0005702005152837	0.00157643579041642	1.0863524384246923
58000.0	1393.351997944	0.9991437105027559	0.00014851121130897833	1.086350004894916	1158.723371532	0.9995800991966265	0.0005853387646391674	1.086350312867299	2586.285656121	1.000372435614692	0.0013784720052096144	1.086351796591587	1222.789455745	1.0003708701109784	0.0013769049271287075	1.0863517918541061
59000.0	1416.768462902	0.9991196280130741	0.0001244045027861672	1.0863499942323687	1180.460636981	0.9994981616918531	0.0005033188584434755	1.0863502086458172	2628.450851219	1.0001981591096676	0.0012040202369534882	1.086351309967982	1243.996919633	1.0001967675329324	0.0012026272607626827	1.0863513063029213
60000.0	1440.244433554	0.9990994546043499	0.00010421080643452705	1.08634998672388	1201.869054088	0.9994277052435874	0.00043279155481587935	1.0863501336171968	2670.646187207	1.0000459368506878	0.001051644893855668	1.086350945449706	1265.139077872	1.000044700254255	0.0010504070538250088	1.0863509426180018
61000.0	1463.658413441	0.9990825557672232	8.72949747920388e-5	1.0863499814329294	1223.755895749	0.9993671212185316	0.00037214660271756874	1.0863500798890469	2713.23753235	0.9999129782189109	0.0009185525506556938	1.0863506732368087	1286.16327563	0.9999118796655446	0.0009174528925162129	1.0863506710521793
62000.0	1487.071541754	0.9990683999795135	7.312495114674489e-5	1.0863499777016463	1245.245510307	0.9993150263490613	0.00031999934342473766	1.0863500416655592	2755.116433323	0.9997968456358305	0.0008023031774673775	1.0863504707013825	1307.213815765	0.9997958699927155	0.0008013265531853569	1.0863504690187578
63000.0	1510.464691787	0.9990565419916697	6.125503817704212e-5	1.0863499750678118	1267.222107551	0.9992702311660595	0.0002751591116164756	1.0863500146955942	2797.417287066	0.9996954099166476	0.0007007654482518874	1.086350320673982	1328.343259636	0.9996945436699289	0.0006998983303819237	1.0863503193804727
64000.0	1533.883638297	0.9990466088245495	5.131188164968858e-5	1.0863499732065929	1289.436372339	0.9992317128517642	0.00023660206092205273	1.0863499958653522	2839.277336798	0.9996068112656614	0.0006120776969827584	1.0863502101377989	1349.471448602	0.9996060423532225	0.0006113080112779135	1.0863502091455843
65000.0	1557.286006292	0.9990382880395515	4.298272875566826e-5	1.0863499718896388	1311.606159213	0.9991985918943197	0.0002034477949943856	1.0863499828978684	2881.147416062	0.9995294252021715	0.0005346138092813286	1.0863501292337956	1370.76557504	0.9995287428626066	0.0005339307835136117	1.0863501284746435
66000.0	1580.827105746	0.9990313179123348	3.600559194793084e-5	1.0863499709563729	1334.711007768	0.9991701120117669	0.00017493927131028282	1.0863499741313754	2923.004003341	0.9994618327938816	0.00046695342588530953	1.0863500705031377	1391.875765431	0.9994612274305132	0.0004663474537261446	1.0863500699240065
67000.0	1604.089161489	0.9990254792013081	3.0161009152357943e-5	1.0863499702938286	1357.417629693	0.999145622887866	0.00015042551963187769	1.086349968355934	2964.523644403	0.9994027946539861	0.0004078559135850489	1.0863500283101524	1412.956726667	0.999402257712511	0.0004073184321284338	1.08635002786989
68000.0	1627.323713623	0.9990205882521402	2.5265141343497378e-5	1.086349969822495	1379.852621796	0.999124565326136	0.00012934678111548438	1.086349964693056	3006.412755301	0.9993512282266287	0.0003562376278391346	1.086349998403194	1434.147879963	0.9993507520848457	0.0003557610072185088	1.0863499980699003
69000.0	1650.564189999	0.999016491221359	2.116399033476629e-5	1.0863499694863772	1402.521334311	0.9991064584835269	0.0001112217291455498	1.0863499625070647	3048.547254652	0.9993061879445533	0.00031115205047049316	1.086349977580483	1455.272611286	0.9993057658136671	0.0003107294950634317	1.0863499773294454
70000.0	1673.886827158	0.9990130592375642	1.7728555124785394e-5	1.0863499692460141	1424.827278674	0.9990908888924154	9.563648029032143e-5	1.086349961339875	3090.632061022	0.9992668478971061	0.000271772440238535	1.0863499634359297	1476.408451812	0.9992664737327164	0.00027139789956599037	1.0863499632479916
71000.0	1697.331307027	0.9990101843479924	1.485077438618419e-5	1.0863499690735747	1447.05422007	0.9990775010205312	8.223514473415796e-5	1.0863499608630407	3132.30083127	0.9992324866899278	0.00023737667730522815	1.0863499541657935	1497.696453761	0.9992321551124683	0.00023704476639093886	1.086349954026149
72000.0	1720.701051547	0.9990077761230289	1.2440127562775255e-5	1.08634996894941	1471.480071549	0.9990659891534236	7.071170058105699e-5	1.086349960842532	3174.322960303	0.9992024742203601	0.00020733402534198656	1.0863499484219088	1518.909870042	0.9992021804435819	0.000207039953123652	1.0863499483191186
73000.0	1744.088210664	0.9990057588118456	1.0420787646564058e-5	1.0863499688596336	1494.43488001	0.9990560904141899	6.080300656294588e-5	1.0863499611128908	3216.849144753	0.9991762601255504	0.00018109356801726295	1.0863499452000827	1540.039822717	0.999175999892543	0.00018083307330349097	1.0863499451253313
74000.0	1767.541151953	0.9990040689597204	8.729236101525292e-6	1.086349968794418	1518.258172251	0.9990475787611827	5.22827937110755e-5	1.0863499615583034	3258.98370183	0.9991533636922005	0.00015817410859797777	1.0863499437554993	1561.153938144	0.999153133218025	0.00015794340264337078	1.086349943701994
75000.0	1791.011235572	0.9990026534121272	7.312264946177239e-6	1.0863499687467963	1540.704625829	0.9990402598266864	4.495649884166103e-5	1.0863499620987436	3300.735884699	0.9991333650429108	0.00013815534742971238	1.086349943538533	1582.302134891	0.999133160963407	0.00013795106269089017	1.0863499435010497
76000.0	1814.436525785	0.9990014676427752	6.125303111140285e-6	1.0863499687118223	1564.559647231	0.9990339664787332	3.865682190852709e-5	1.0863499626798625	3343.357808738	0.9991158974376552	0.00012067017566988959	1.0863499441460798	1603.542244933	0.9991157167635281	0.0001204893198457096	1.0863499441206113
77000.0	1837.962426096	0.999000474353041	5.13101446331102e-6	1.0863499686859766	1586.974408096	0.9990285550047981	3.3239905860590144e-5	1.0863499632656228	3385.35388939	0.9991006405494501	0.00010539794419450103	1.0863499452848302	1624.778210354	0.9991004806252315	0.00010523785914617041	1.0863499452682954
78000.0	1861.381236662	0.9989996422987687	4.298123425815897e-6	1.0863499686667468	1610.442538144	0.9990239018302021	2.8582051744354076e-5	1.0863499638329395	3427.401190776	0.9990873145907185	9.205858405463764e-5	1.0863499467433466	1645.864333535	0.9990871730581813	9.191690918351936e-5	1.0863499467334095
79000.0	1884.796258416	0.9989989453074894	3.6004312090315976e-6	1.0863499686523383	1632.641875253	0.9990199006963028	2.4576894057338102e-5	1.0863499643678136	3468.849802848	0.9990756751830245	8.040747105240968e-5	1.0863499483711896	1667.006311769	0.9990755499484669	8.02821105511802e-5	1.0863499483660597
80000.0	1908.07930933	0.998998361455147	3.015991708534117e-6	1.0863499686414604	1656.594455557	0.9990164602341365	2.1132971949533166e-5	1.0863499648625285	3512.375070025	0.9990655088758474	7.02309400080694e-5	1.0863499500629985	1688.141975456	0.9990653980810176	7.012003375607004e-5	1.086349950061322
81000.0	1931.465679348	0.9989978723765045	2.526421218329747e-6	1.0863499686331848	1680.441648149	0.9990135018780013	1.8171640708466207e-5	1.086349965313642	3554.924525248	0.999056629232762	6.134236700431924e-5	1.0863499517466622	1709.284651478	0.9990565312286401	6.124426432349523e-5	1.0863499517474289
82000.0	1954.81525815	0.998997462687454	2.1163201592205317e-6	1.08634996862684	1705.872147605	0.999010958071356	1.562527585385121e-5	1.0863499657205617	3598.459636658	0.9990488734124956	5.357874700543814e-5	1.0863499533743908	1730.346495557	0.9990487867361822	5.349198352502792e-5	1.0863499533768162
83000.0	1978.196372556	0.9989971195011037	1.7727886794640405e-6	1.086349968621937	1731.028518054	0.9990087707241843	1.3435728950533506e-5	1.0863499660845224	3641.118814974	0.9990420991828615	4.679770478702528e-5	1.086349954915983	1751.497665668	0.9990420225368345	4.672098168007063e-5	1.0863499549195124
84000.0	2001.674088534	0.9989968320224166	1.485020886039162e-6	1.0863499686181184	1754.121430865	0.9990068898864969	1.1552999776458792e-5	1.0863499664078788	3684.329706258	0.9990361823125392	4.087488409403969e-5	1.0863499563539296	1772.509233386	0.9990361145463077	4.0807049712611026e-5	1.0863499563581276
85000.0	2025.021832048	0.9989965912086676	1.243964959786866e-6	1.0863499686151226	1777.883170993	0.9990052726076728	9.93409451676645e-6	1.0863499666936125	3727.134263022	0.9990310142929554	3.570166723008927e-5	1.0863499576796527	1793.580677871	0.9990309543865422	3.564170057133176e-5	1.0863499576842164
86000.0	2048.249381595	0.9989963894849673	1.0420383936586335e-6	1.0863499686127558	1799.666625587	0.9990038819556577	8.542043975994903e-6	1.086349966944991	3769.333239313	0.9990265003484035	3.118318317635696e-5	1.086349958890824	1814.777555967	0.9990264473978313	3.113017935383766e-5	1.086349958895524
87000.0	2071.751424047	0.9989962205060368	8.7288952748058e-7	1.086349968610873	1822.613608831	0.9990026861736133	7.345059379233372e-6	1.0863499671653472	3811.428871934	0.9990225576980982	2.7236567898138852e-5	1.086349959989315	1835.953679189	0.9990225109022524	2.7189724991477124e-5	1.086349959993994
88000.0	2095.165387925	0.9989960789565773	7.311977171028524e-7	1.0863499686093658	1844.695189985	0.9990016579547317	6.315806457141035e-6	1.0863499673579327	3853.674943953	0.999019114038045	2.3789444687385777e-5	1.0863499609797578	1857.062801075	0.9990190726871506	2.3748052207993703e-5	1.0863499609843086
89000.0	2118.497734692	0.9989959603841209	6.12506016898423e-7	1.0863499686081528	1866.361373561	0.9990007738186591	5.430781242649545e-6	1.0863499675258284	3895.920687464	0.9990161062150944	2.0778596884008274e-5	1.0863499618684778	1878.153707719	0.9990160696805285	2.0742025576661136e-5	1.0863499618728323
90000.0	2141.839127971	0.9989958610589238	5.130809322702395e-7	1.0863499686071703	1888.42928178	0.9990000135753089	4.66977334464541e-6	1.0863499676718955	3938.286791667	0.9990134790688896	1.8148808658502326e-5	1.0863499626627524	1899.317590194	0.9990134467938839	1.8116501195092492e-5	1.0863499626668587
91000.0	2165.384909079	0.9989957778566712	4.2979500629610285e-7	1.0863499686063722	1910.350591388	0.9989993598637702	4.015404393214085e-6	1.0863499677987507	3980.535361964	0.9990111844201899	1.585185231813567e-5	1.0863499633702636	1920.509664138	0.9990111559117771	1.5823315235571076e-5	1.0863499633740938
92000.0	2188.989936989	0.998995708160211	3.600284550665515e-7	1.0863499686057205	1932.422329887	0.9989987977558988	3.4527312314141524e-6	1.0863499679087594	4023.345131219	0.9990091801874749	1.3845604022749393e-5	1.086349963998708	1941.648249203	0.9990091550092057	1.3820400432788487e-5	1.0863499640022651
93000.0	2212.462445034	0.9989956497772148	3.015867452994888e-7	1.086349968605187	1954.242230422	0.9989983144154133	2.968904668804892e-6	1.0863499680040387	4066.292537564	0.9990074296150437	1.2093271107721265e-5	1.0863499645556318	1962.942425112	0.9990074073806654	1.2071014369116813e-5	1.086349964558905
94000.0	2235.830366559	0.998995600871236	2.526315836003013e-7	1.0863499686047478	1976.0173263	0.9989978988047503	2.552876042022228e-6	1.0863499680864745	4110.287080491	0.9990059005991513	1.056271754232181e-5	1.0863499650481852	1984.003359034	0.9990058809667737	1.0543065421176206e-5	1.0863499650511712
95000.0	2259.200686069	0.9989955599039247	2.1162307312841415e-7	1.0863499686043858	1998.259536308	0.9989975414330321	2.195144928702148e-6	1.0863499681577338	4153.382228332	0.9990045650990792	9.225874408767627e-6	1.0863499654830413	2005.166086502	0.9990045477662377	9.208524136294839e-6	1.0863499654857698
96000.0	2282.758237831	0.9989955255866328	1.7727126964021934e-7	1.0863499686040867	2021.021501368	0.9989972341393178	1.8875421808858277e-6	1.0863499682192852	4195.54206788	0.9990033986230665	8.058225315676528e-6	1.0863499658664288	2026.193780096	0.999003383322148	8.042909009594358e-6	1.0863499658689024
97000.0	2306.241092094	0.9989954968398879	1.4849561515115379e-7	1.0863499686038398	2042.955350163	0.9989969699062312	1.6230433651189417e-6	1.0863499682724174	4237.251380755	0.9990023797789865	7.0383566230661585e-6	1.0863499662040028	2047.226776717	0.9990023662733278	7.024837382237987e-6	1.0863499662062424
98000.0	2329.655351722	0.9989954727594577	1.2439096817584667e-7	1.0863499686036333	2065.195468533	0.9989967426997691	1.3956084101598438e-6	1.0863499683182547	4279.343101384	0.9990014898822902	6.147564991579356e-6	1.0863499665009209	2068.168142202	0.9990014779625396	6.135633253709957e-6	1.0863499665029388
99000.0	2353.159745365	0.9989954525878785	1.0419910320351337e-7	1.0863499686034634	2087.593167363	0.9989965473314378	1.2000436043925794e-6	1.0863499683577822	4321.045604493	0.9990007126130683	5.369514099704291e-6	1.0863499667618324	2089.154295488	0.9990007020941162	5.3589845690416885e-6	1.0863499667636534
100000.0	2376.656234306	0.9989954356906348	8.728486657486099e-8	1.0863499686033213	2109.598926327	0.9989963793397975	1.0318830212330814e-6	1.0863499683918536	4362.193598351	0.9990000337168967	4.689935188113852e-6	1.0863499669909373	2110.144903221	0.9990000244351038	4.680644060879041e-6	1.086349966992572
101000.0	2400.165016349	0.9989954215362353	7.311623260508704e-8	1.0863499686032032	2131.333123288	0.9989962348885997	8.872865543937716e-7	1.086349968421212	4404.05864517	0.998999440743406	4.096365366544441e-6	1.086349967191954	2131.093526417	0.9989994325541689	4.088167893874926e-6	1.0863499671934231
102000.0	2423.678962222	0.9989954096794548	6.12475281358881e-8	1.0863499686031046	2151.367979466	0.9989961106791537	7.629521957422195e-7	1.0863499684465008	4446.297351773	0.9989989228180891	3.577919191957733e-6	1.0863499673682286	2152.14458153	0.9989989155935338	3.5706873712107803e-6	1.0863499673695525
103000.0	2447.125105626	0.998995399747325	5.130540998662733e-8	1.0863499686030222	2171.418341342	0.9989960038749942	6.560406273575036e-7	1.0863499684682807	4489.34309226	0.9989984704427158	3.125088882032519e-6	1.0863499675227435	2173.22000614	0.9989984640697762	3.118709533389825e-6	1.086349967523918
104000.0	2470.591779998	0.9989953914274267	4.2977144656479506e-8	1.0863499686029539	2191.038064212	0.9989959120371542	5.641104295463337e-7	1.0863499684870326	4532.758092045	0.9989980753210237	2.7295698310793827e-6	1.0863499676580959	2194.371537787	0.998998069699907	2.7239430614535714e-6	1.0863499676591464
105000.0	2494.440561953	0.9989953844580438	3.600075296544741e-8	1.0863499686028966	2210.637479969	0.99899583306841	4.850622694828084e-7	1.086349968503176	4575.397006597	0.9989977302069524	2.3841086917046074e-6	1.0863499677766266	2215.503946901	0.998997725249382	2.379146135711016e-6	1.0863499677775772
106000.0	2519.134462389	0.9989953786199728	3.01568108135511e-8	1.086349968602849	2230.437678321	0.9989957651654665	4.1709103859305466e-7	1.0863499685170699	4617.998570633	0.9989974287712813	2.0823698782604545e-6	1.0863499678804067	2236.557912771	0.9989974243994019	2.0779936022140873e-6	1.0863499678812452
107000.0	2543.339136268	0.9989953737295785	2.526149841884922e-8	1.086349968602809	2250.150150361	0.9989957067776811	3.58644534840646e-7	1.0863499685290272	4660.411338329	0.9989971654863443	1.8188201656814044e-6	1.086349967971231	2257.598390774	0.9989971616310432	1.8149609874738224e-6	1.0863499679719755
108000.0	2567.098485362	0.9989953696330264	2.1160826575160293e-8	1.0863499686027749	2269.593680725	0.9989956565717026	3.0838806611792355e-7	1.0863499685393159	4703.322401407	0.9989969355229282	1.58862548416043e-6	1.0863499680506892	2278.714343037	0.9989969321238971	1.5852230347168315e-6	1.0863499680513575
109000.0	2590.973270287	0.9989953662014307	1.7725779876033117e-8	1.0863499686027471	2289.744436709	0.9989956134010226	2.6517397098135007e-7	1.086349968548169	4745.349996491	0.9989967346644786	1.3875650388306698e-6	1.0863499681201982	2299.757447424	0.998996731667774	1.3845653206080657e-6	1.0863499681208004
110000.0	2614.815411882	0.9989953633268692	1.4848327561491078e-8	1.086349968602724	2311.915624297	0.9989955762797903	2.280154072640752e-7	1.0863499685557856	4787.437210938	0.9989965592272663	1.2119513960067812e-6	1.0863499681809965	2320.86323857	0.9989965565854154	1.2093068883489844e-6	1.0863499681815285
111000.0	2638.510989021	0.9989953609189185	1.2437955249615791e-8	1.0863499686027043	2333.524445665	0.9989955443603059	1.9606382266750915e-7	1.0863499685623377	4829.629668752	0.9989964059938229	1.0585638516007335e-6	1.086349968234155	2341.986746165	0.9989964036649653	1.0562326520063009e-6	1.0863499682346305
112000.0	2662.37661824	0.9989953589018575	1.0418865805663928e-8	1.0863499686026883	2355.28799777	0.9989955169136443	1.6858955899697937e-7	1.0863499685679738	4871.572101342	0.9989962721536405	9.245890712544362e-7	1.0863499682806386	2363.01916208	0.9989962701011816	9.22534548305332e-7	1.0863499682810578
113000.0	2686.170418214	0.9989953572121791	8.727488163368776e-9	1.086349968602674	2376.56950124	0.9989954933130384	1.449652188540656e-7	1.086349968572822	4913.686780993	0.9989961552527751	8.07570643082023e-7	1.0863499683212763	2383.989930456	0.9989961534439027	8.057599515828689e-7	1.0863499683216449
114000.0	2710.02852796	0.998995355796794	7.310679622110756e-9	1.0863499686026628	2398.814890372	0.9989954730195598	1.246513319126979e-7	1.0863499685769917	4955.804353954	0.9989960531472001	7.053623844059481e-7	1.086349968356791	2405.011250524	0.9989960515530968	7.03766677983275e-7	1.086349968357129
115000.0	2734.476496556	0.9989953546111952	6.123888469266582e-9	1.0863499686026532	2420.148639715	0.9989954555697927	1.0718401627198526e-7	1.0863499685805775	4997.736689915	0.9989959639643972	6.16089893743349e-7	1.0863499683878333	2426.004466854	0.9989959625595883	6.146836721558895e-7	1.086349968388123
116000.0	2758.079549068	0.9989953536180326	5.129727131382119e-9	1.0863499686026457	2440.981035557	0.9989954405652384	9.216437238737702e-8	1.0863499685836622	5039.698880122	0.9989958860688632	5.381160232648818e-7	1.0863499684149687	2446.983195009	0.9989958848307685	5.368766834223987e-7	1.0863499684152367
117000.0	2782.08090165	0.9989953527860662	4.296924069858286e-9	1.086349968602638	2460.739279258	0.998995427663248	7.924940698296024e-8	1.0863499685863152	5081.501900764	0.9989958180321067	4.7001084473269287e-7	1.086349968438673	2467.975796514	0.9989958169406332	4.689182736123078e-7	1.0863499684389266
118000.0	2806.263430596	0.9989953520891289	3.5992859009606568e-9	1.0863499686026328	2480.333856514	0.9989954165691862	6.814418832796014e-8	1.0863499685885967	5123.898068929	0.9989957586064463	4.105254222208288e-7	1.0863499684593982	2489.09067164	0.9989957576437312	4.095617389251165e-7	1.0863499684596272
119000.0	2830.145731261	0.9989953515053058	3.0148756713683468e-9	1.0863499686026283	2499.982884737	0.9989954070297202	5.859512885606348e-8	1.0863499685905598	5166.375020674	0.9989957067013254	3.5856810235309136e-7	1.08634996847749	2510.112045466	0.9989957058523536	3.57718276792798e-7	1.086349968477687
120000.0	2853.91694207	0.9989953510162368	2.525314825812985e-9	1.0863499686026246	2519.690011716	0.9989953988270269	5.0384186418000293e-8	1.0863499685922458	5208.599927466	0.9989956613652117	3.1318639580121986e-7	1.0863499684933051	2531.255631982	0.9989956606164159	3.124368469627096e-7	1.0863499684934894
121000.0	2878.683357081	0.9989953506066134	2.1152794368681475e-9	1.0863499686026203	2539.297607186	0.9989953917737521	4.332381835552576e-8	1.0863499685936966	5250.716921616	0.9989956217670678	2.7354842958374623e-7	1.0863499685071296	2552.186840658	0.9989956211058313	2.728865280934256e-7	1.0863499685073015
122000.0	2903.265208403	0.9989953502635214	1.7718424030794424e-9	1.0863499686026181	2559.009104033	0.9989953857088337	3.7252800753228845e-8	1.0863499685949445	5292.972099587	0.9989955871806789	2.3892725850806713e-7	1.0863499685192013	2573.349684742	0.9989955865969037	2.3834289617720874e-7	1.0863499685193578
123000.0	2927.087011792	0.998995349976122	1.4841540499825663e-9	1.0863499686026152	2578.574206254	0.9989953804937877	3.203251011872096e-8	1.0863499685960178	5335.056858205	0.9989955569715042	2.0868770357634843e-7	1.086349968529756	2594.386753769	0.9989955564553349	2.0817101515504673e-7	1.0863499685298752
124000.0	2950.533256867	0.9989953497353697	1.2431596275938704e-9	1.0863499686026135	2598.148599494	0.9989953760095284	2.7543741173015517e-8	1.0863499685969402	5377.111657518	0.9989955305857484	1.8227541262596012e-7	1.0863499685389684	2615.415495883	0.9989955301297682	1.818189738104612e-7	1.0863499685390676
125000.0	2974.072106607	0.9989953495336941	1.0412811339019036e-9	1.0863499686026121	2617.766270644	0.9989953721536325	2.368396762084563e-8	1.0863499685977338	5419.297052665	0.9989955075394725	1.592059599779296e-7	1.0863499685470128	2636.547527807	0.9989955071355829	1.588016642131398e-7	1.0863499685471367


==> data/case4a/data.txt <==
iter	jac_t	jac_xt	jac_xb	jac_relerr	jac_J	gs_t	gs_xt	gs_xb	gs_relerr	gs_J	none_t	none_xt	none_xb	none_relerr	none_J	cg_t	cg_xt	cg_xb	cg_relerr	cg_J
2000.0	11.548847334	1.3915704555156738	0.6294318218075473	0.6086066149411599	32.53486615718093	8.460800116	1.3670112261667358	0.6389544841125199	1.0235473874742873	31.473982986054825	16.543227899	1.3468822679086143	0.6511322112081444	0.6024048366486779	32.650155560799625	9.948099559	1.3471294214843021	0.6509837876410904	0.6038134818944471	32.655873438663455
4000.0	23.112772563	1.4833089139606381	0.47184031479821265	0.5180098246862326	15.386289108260744	16.861505617	1.4696147391574972	0.4854140555940767	0.41674843271020634	15.689074200394451	33.08071151	1.457343057507642	0.49452754414900346	0.41888517413377374	16.196203210115314	19.877787113	1.4574972513535682	0.494332831989737	0.41733264629056477	16.198450808068326
6000.0	34.681237189	1.5349813734046711	0.4448025205895092	0.29122893656605375	11.444144101669762	25.242885947	1.525421003651275	0.44853742527786267	0.2576250546673311	11.607756090040626	49.889575445	1.517038474706725	0.45163728294943584	0.26689260812298005	11.794834879052477	29.559785945	1.5171546173739034	0.4515005363429015	0.2657856931957702	11.796343078558884
8000.0	46.282153657	1.5693792793280419	0.4477718856764313	0.19402284543523898	9.799987539863032	33.636015931	1.5621223596597458	0.4474639896284558	0.19871318462724627	9.876345175811037	66.802943216	1.5558417726058822	0.4478717934977159	0.20361330497219948	9.954662783852125	39.176853595	1.5559420284159953	0.44779313049536656	0.20292895107037137	9.955793370844466
10000.0	57.867783186	1.5945393058597415	0.4532385396269076	0.15900013081242123	8.897807777291632	41.992806209	1.5885778299814157	0.4520909924382845	0.16706782524923086	8.930074594510334	83.627839309	1.5834524794147353	0.4515373915423011	0.1699868762174124	8.966140805060157	48.616115734	1.5835434735608114	0.45149605243539753	0.16952727514310104	8.96700510407523
12000.0	69.404769371	1.6140064513833892	0.4557507445498672	0.14353272221384644	8.32535554054907	50.331458481	1.6087111109187575	0.45459182816620936	0.14696121036668422	8.3382058954439	100.399638814	1.604281195384026	0.453842251120895	0.1488145849547154	8.355492996855181	58.300351911	1.6043647192274875	0.4538185061008504	0.14848937468617468	8.356186056231222
14000.0	80.969462048	1.6294827001700471	0.45717042397654756	0.13118085843212127	7.925454618447302	58.65419373	1.624580247645505	0.45597777311554205	0.13222780688458083	7.92996289579992	117.135949779	1.620597531312519	0.4551201609396404	0.13355034080420863	7.9382309596863765	67.831641741	1.6206750238481584	0.45510788491314647	0.1332938783167405	7.938801586358082
16000.0	92.525478487	1.6420655483982114	0.457947947006123	0.1202358334496054	7.62974598281342	67.003408763	1.637415336690741	0.4567832422390463	0.12086137618959976	7.629938533404406	133.873741388	1.6337076374516073	0.4559373004511907	0.12179697476684191	7.633248032382326	77.425014939	1.633781369808392	0.45593194835385636	0.12158679720876327	7.633738162994283
18000.0	104.091098311	1.6524157401010826	0.4581543213703048	0.11092261326692342	7.401274384544705	75.340988291	1.6479164863854272	0.45698481298551025	0.11154872394790795	7.399097820971379	150.611959439	1.6443969572256258	0.4561377262600186	0.11227632634283542	7.399772088818369	86.909379046	1.644467158302689	0.4561369875322846	0.11209480117835305	7.400185435430594
20000.0	115.711446882	1.6611028003637844	0.458056438161929	0.1033854161287372	7.219263086191899	83.687972694	1.6567221148181364	0.4568564197759081	0.10387074639409549	7.215832472436735	167.309895902	1.6533304209495892	0.45598393998258735	0.10441916733115364	7.215025250425537	96.296973217	1.653397425780012	0.4559856109476884	0.10426047627793633	7.215386570197256
22000.0	127.269984823	1.6685036908598696	0.45811224035602505	0.09709804821958722	7.070447407476391	92.043431438	1.6642093011416053	0.4568789726738505	0.09743437114391816	7.066399733953891	183.96065217	1.660896708428239	0.4559755867608075	0.09784669244516067	7.064732631851052	105.727576182	1.6609620406218357	0.4559807473835773	0.09771144653360046	7.065037046043186
24000.0	138.823556784	1.6747824128047362	0.45783814679089707	0.09160302687927732	6.946648523543147	100.377002432	1.670532850877022	0.45662480318070137	0.09178907148975578	6.94228030185343	200.688702084	1.6672798805924558	0.45573516099579076	0.09208287678249295	6.94010385091037	115.119121337	1.6673446102975615	0.45574178198447873	0.09196730919403223	6.940381881625708
26000.0	150.305187983	1.680109020906779	0.4572016329636087	0.08661022769645564	6.841725283042018	108.724284235	1.6758904262534227	0.4559947887236609	0.08672509839803219	6.837202019866172	217.376150029	1.6726867908330496	0.45511101032809714	0.08693535001575951	6.834731430830306	124.518964982	1.6727510209435092	0.45511862540952974	0.08683247816896472	6.834970725550746
28000.0	161.813849864	1.6846811168617053	0.45659514891765524	0.08229405571437519	6.752399139256262	117.074742545	1.6804929685373933	0.45539825610488316	0.08235136964677729	6.747856820277673	234.072544822	1.6773270218381042	0.4545273892998166	0.08249664082810249	6.745214564085599	133.910411	1.6773894043103375	0.4545361841369829	0.08240906031282	6.745423594569409
30000.0	173.31672092	1.688660450701138	0.4559005211696279	0.07858771201732026	6.675575395621457	125.401683583	1.6844928034378368	0.4547080994512603	0.07859566035871786	6.671105836375645	250.863031088	1.6813512431931044	0.4538417766683725	0.07867964660397682	6.6683956060475635	143.303185154	1.6814131510541532	0.4538512781899655	0.07860336571012125	6.6685837713418366
32000.0	184.777522895	1.6920774919726629	0.4552106004275831	0.0753266518852909	6.608983440276384	133.735189301	1.687923172234972	0.45401505332825987	0.07529075994723343	6.604621751357244	267.62134433	1.6847989004175588	0.45314800140896416	0.07533133955162999	6.601901299229968	152.707256797	1.6848612055845775	0.4531584992848252	0.0752667929406057	6.602072603205079
34000.0	196.276775665	1.694971783154555	0.4544818269632957	0.0722385449315507	6.5505687315183625	142.077717093	1.6908221498739244	0.4532913755927618	0.07217793485018598	6.54634219937825	284.331641422	1.6877103246089797	0.4524280940415996	0.07219922114998477	6.543654773376064	162.113898079	1.6877731869856585	0.4524388562448369	0.07213933482945535	6.543808065087814
36000.0	207.819864976	1.6974038186830358	0.45372611833278625	0.06941239735320666	6.499191142597316	150.395475438	1.6932587583576773	0.4525263052559728	0.0693403983060166	6.495088336644072	301.065247338	1.6901589714598804	0.4516565018155348	0.06933987980863021	6.492448132825323	171.517767277	1.6902217239730832	0.45166762840534747	0.06928603011679986	6.49258950336249
38000.0	219.593613153	1.6994542310565548	0.452889897847532	0.06685849779827303	6.453735286184086	158.697363827	1.695313857697704	0.45169305678105726	0.0667718624154215	6.449785855721942	317.838215217	1.6922242098599394	0.4508253817645506	0.06675501194879578	6.447208755712178	180.952454111	1.6922865484619263	0.45083680673604254	0.06670582203022035	6.447338639533355
40000.0	231.175733887	1.7011806393079172	0.4521279343263513	0.06452018250275894	6.41336295521704	167.049301495	1.6970450801715022	0.4509363310684977	0.06442113775567483	6.409609336206702	334.523234277	1.693963886587706	0.4500712666728091	0.06438496245308956	6.40713466326295	190.356054169	1.694026006566536	0.45008282058172805	0.06434161046458971	6.407253396498929
42000.0	242.698300459	1.7026164078524504	0.45139015567181084	0.062321274278583014	6.377764835344097	175.404509616	1.6984808854827094	0.45020052745418654	0.062207177061620496	6.3741760888578085	351.255602113	1.6954054298491272	0.44933634994157434	0.06216114012412864	6.3717850647981855	199.775326697	1.6954675159228338	0.4493473290854432	0.06212013741474165	6.37189255983199
44000.0	254.272173236	1.703809348644015	0.45068016927225457	0.06024940432527666	6.3462108670594475	183.753070282	1.6996743721027063	0.4494995647088808	0.0601332269191037	6.34278145262373	368.623958794	1.6966046231926544	0.44864005588965505	0.060082040593283106	6.340481826501441	209.165195669	1.6966665858153394	0.44865127889965706	0.06004376598432897	6.340579430700575
46000.0	265.823583024	1.704761679161695	0.4500183674716919	0.05834398516437462	6.318066612637921	192.087572467	1.700625831169428	0.44883066927691007	0.05822098377481954	6.314796537209302	385.730888162	1.6975588765767002	0.44796739038827577	0.05816258041106399	6.31259007925458	218.448266427	1.697620863888193	0.4479790093325356	0.058128106782946484	6.312679466687987
48000.0	277.333156595	1.7055082681672742	0.44935568965704253	0.0565805876043872	6.292848617738781	200.411115686	1.7013688464696433	0.44816919604521127	0.056455230394400376	6.289723267317486	402.718401194	1.698302861222864	0.4473062403071612	0.05638852383262975	6.287606897179316	227.756177148	1.6983651155244077	0.447318900472724	0.056359067244442576	6.287687603515024
50000.0	289.011719092	1.7060581460740496	0.4487204320860528	0.0549512335255903	6.26996521483104	209.141045935	1.7019153547020924	0.44753673126821114	0.05482166327052861	6.266974510710499	419.757894815	1.6988498065302489	0.4466772023071232	0.054748763711841154	6.264938479360571	237.111203309	1.698912185374478	0.44669010469560727	0.0547215054345883	6.265015288185159
52000.0	300.577701768	1.7064350191177409	0.4480872960006998	0.053422097204338666	6.249254484770153	217.452573277	1.7022867964801032	0.4468987880098209	0.05328593961377349	6.246385117156812	436.774546595	1.6992215939082262	0.44603436733406404	0.053207987873005486	6.244438624037646	246.432432986	1.699284267301848	0.44604727226192664	0.0531828696292481	6.2445106797954635
54000.0	312.120353676	1.706654013834905	0.44745517082589276	0.05197314963127164	6.230468426797678	225.772351805	1.7024992943159272	0.4462705165504492	0.051836101837453394	6.227717688851177	453.68572474	1.6994313040324733	0.4454085494247826	0.0517574334671384	6.225824931657569	255.747477517	1.6994943835765637	0.44542200799906895	0.05173419206928422	6.225892499565318
56000.0	323.659277131	1.7067258191562777	0.4468745127660934	0.05061832810633745	6.213275848619244	234.097227898	1.7025642745582976	0.4456932736391684	0.0504762628445266	6.2106209365032345	470.442038656	1.6994940939759806	0.44483329611635924	0.05039190361952128	6.208791514943731	265.058708108	1.6995574381955294	0.44484668040107356	0.05037052019532856	6.208855304869863
58000.0	335.170160011	1.7066315975249766	0.44629611238906003	0.049321034734371286	6.197469650898647	242.40781595	1.702467232630302	0.4451156313102676	0.049178226472679346	6.19491786033508	487.158098663	1.6994020488953834	0.44425696058996156	0.04909151602089437	6.193158417219835	274.388694039	1.699465602338803	0.4442705843057274	0.04907174699926534	6.193218398350573
60000.0	346.67874963	1.7064465297264393	0.4457404865685375	0.048082802550346	6.18304573086142	250.790547763	1.702272051539244	0.4445628494389109	0.04793517455672216	6.180583223849719	503.946233789	1.6991957531548079	0.44370603916556833	0.047844455771707275	6.178874025161545	283.700880707	1.6992596431683922	0.44371970398587574	0.047825409958205806	6.1789305082465855
62000.0	358.229416739	1.706065263520986	0.445215762780006	0.0468752001278685	6.169720543016761	259.204019609	1.7018821533264594	0.4440375753266086	0.04672696897243169	6.167356592331944	520.678128753	1.6988030669073677	0.4431798410427904	0.04663466473785705	6.165707803551879	293.033067184	1.6988667587440889	0.44319323920930587	0.04661545157647941	6.165762073728274
64000.0	369.696530644	1.705698497023577	0.44470441154421	0.045716380746724024	6.157472359738025	267.634097451	1.7015134213277348	0.4435318225898128	0.045568714528362725	6.155206283994022	537.286406096	1.6984340062624004	0.442677862930897	0.045474951456704577	6.153626905352904	302.34185957	1.6984979378877523	0.44269130179063326	0.045456823457366	6.153677399519551
66000.0	381.073979188	1.7051789106757267	0.44420360501940787	0.04459826533295581	6.14625872642828	276.050575053	1.7009834369268546	0.4430268606936453	0.04444832732266412	6.144075586871205	553.779128489	1.697898428414329	0.442173625012931	0.044352429697843365	6.142548786148227	311.640238588	1.6979622646912715	0.4421870204420729	0.044334602804544675	6.142597620411005
68000.0	392.460266577	1.7046450185782733	0.44371658937532565	0.04352594538028547	6.135947303235967	284.491313791	1.7004436838286912	0.44254365759412034	0.043376070652826726	6.133847683080109	570.276651916	1.69735662624874	0.4416891682261781	0.04327933450597232	6.132377895227957	320.943424196	1.697420369213227	0.44170270883645996	0.04326284327574885	6.132425581872008
70000.0	403.820262714	1.7040348552895668	0.44324928040887135	0.042497170264581684	6.126479608086013	292.901513294	1.6998322919658675	0.442076883362575	0.04234702722060886	6.124456884987133	586.840864716	1.6967463193113925	0.44122229003207053	0.042249969805784056	6.123037640285055	330.2416707	1.6968097969076614	0.44123610227240406	0.04223462771253117	6.123082822926891
72000.0	415.168488627	1.7034180156086813	0.4427898080158682	0.04152233713856351	6.11771350891582	301.20151336	1.6992163350785878	0.4416186336207607	0.04137057301339693	6.11575723624844	603.540946531	1.6961299829619358	0.4407642570078625	0.04127047706159296	6.114381694417942	339.529290494	1.6961931414304634	0.4407783554644473	0.041256950694894885	6.114424692360451
74000.0	426.50011503	1.7027168341101198	0.44234325137487757	0.04057182701319623	6.109566882467778	309.752580972	1.6985080435833622	0.4411728262849671	0.04041973951608901	6.107676951797651	620.186174056	1.6954178088782301	0.4403191495767594	0.040319640373885225	6.106347387498427	348.835813925	1.6954808265982206	0.44033328696390206	0.04030696964101441	6.1063884720187
76000.0	437.859442399	1.7020719196608673	0.4419082939083125	0.039656017474168054	6.101979784036041	318.096069452	1.6978657984230485	0.44073818970867823	0.03950365108165845	6.1001421276496695	636.849742734	1.6947784434348219	0.43988462022018643	0.03940277367327	6.09884580636127	358.154825593	1.6948412947030218	0.4398988786544756	0.039390830899763626	6.098885627384802
78000.0	449.197881239	1.7014334342571698	0.4414834368626401	0.038768071333851434	6.094899956210932	326.320377503	1.697224605018593	0.44031407514870974	0.03861720918184854	6.093115801295887	653.574940152	1.6941375765795652	0.43946134434612794	0.038516059909736736	6.091857648433338	367.462449065	1.6942001908440385	0.4394756769477036	0.03850482959113142	6.0918956540775655
80000.0	460.522477285	1.7007535144300279	0.44106847803907034	0.03791322803366644	6.08830820373195	334.634239075	1.6965447378877134	0.439899961703891	0.037761072892510725	6.086585197788996	670.316990919	1.6934557458283794	0.43904754482865127	0.03765932660199184	6.085365560883927	376.752753743	1.6935182228573893	0.4390620594979396	0.03764911860329494	6.085401703058706
82000.0	471.870419066	1.7000464349772968	0.44066166097848963	0.0370897108548559	6.082158403515023	342.937862639	1.6958337832150467	0.4394941576603058	0.03693795599015828	6.080482116815155	687.066184802	1.6927443986403998	0.43864243879688725	0.03683561726744776	6.079293454415445	386.054528481	1.6928066234684604	0.4386570077532031	0.03682619537431246	6.079328274986129
84000.0	483.194638698	1.699325500690231	0.4402631210030563	0.03629780940611416	6.076351342956635	351.24545659	1.6951139465932168	0.4390961498865435	0.03614637100145021	6.074715696664493	703.753688088	1.692025666128957	0.43824466637034365	0.03604371215839507	6.073554433851503	395.358801354	1.692087655704503	0.4382592815597402	0.03603454509716045	6.073587974946702
86000.0	494.528999022	1.6985911810073837	0.4398717343816054	0.035540591949533476	6.070904122421144	359.617383588	1.6943777702334994	0.4387052929210195	0.035389859914240956	6.069310042865594	720.196694149	1.6912890238538782	0.43785414354283975	0.03528705688253687	6.068175131492724	404.649809194	1.6913508013161342	0.43786881440343545	0.03527862834199798	6.068207183673606
88000.0	505.84960169	1.697829330058469	0.4394820273610252	0.034812029218122535	6.065756086530641	367.97312075	1.6936152947769152	0.4383130728062593	0.034661821131369855	6.0642008662061055	736.711133505	1.6905260051170912	0.4374599833754017	0.03455925742761516	6.063094027027683	413.948595839	1.6905875771444068	0.4374747703753462	0.03455125060240501	6.063125203914236
90000.0	517.131001725	1.697061918657332	0.43909102473295064	0.034111989682131	6.060901202334134	376.314423965	1.692845946407106	0.4379260928873394	0.033963652708982425	6.059377667175769	753.217552316	1.6897570320803295	0.43707509689647045	0.033861509365930666	6.058293328899235	423.252265186	1.6898184398928524	0.43708993702156973	0.03385420735116604	6.058323257476871
92000.0	528.45654908	1.6962797949043673	0.43871465189902475	0.0334384239884545	6.05632694058107	384.568297602	1.692063358441113	0.4375492934875754	0.03328982631648303	6.054839026611407	769.697619024	1.688973887245803	0.4366982538599198	0.03318816937157626	6.0537763863689396	432.593175391	1.6890352038190906	0.4367130933030371	0.033181074788618946	6.053805520752399
94000.0	539.735286262	1.695496239768877	0.43834296742122997	0.032789064640205104	6.051996380914946	392.884362255	1.6912770567764268	0.43717962053108717	0.032640936307090015	6.050556216887539	786.334500976	1.6881860916464388	0.43633047634976213	0.0325388536491784	6.049526555649077	441.959100361	1.6882472961875299	0.4363453339334393	0.032532408974888204	6.04955502586771
96000.0	551.052179985	1.6946885245406331	0.4379794108877398	0.03215730360143759	6.047937198724373	401.168064145	1.6904685914043374	0.4368169601770303	0.032009881369749686	6.046530623940245	802.927377806	1.687376808515399	0.43596890064421	0.03190825177425053	6.0455172699985384	452.008125052	1.6874379743567423	0.43598374148587843	0.03190239764157891	6.045544502800158
98000.0	562.370513219	1.6938837695467999	0.4376250793333579	0.031544911024011905	6.044093683494398	409.47821828	1.6896633803051408	0.4364636104961446	0.03139859984883393	6.042705395367221	820.148458486	1.6865724359706364	0.4356160177462974	0.03129778209143039	6.04171239367208	461.681089787	1.6866334213070628	0.4356308845324419	0.03129189742561168	6.04173802591333
100000.0	573.681597539	1.6930675133307356	0.4372813396997872	0.03095548190068053	6.040439623829173	417.748906874	1.6888448533774212	0.4361225844511704	0.030810843918938065	6.0390850071488575	837.092514532	1.6857519246976027	0.43527504252460414	0.03071051020300108	6.038114207928687	471.331948807	1.6858129906634969	0.43528996299464745	0.030704922273629073	6.038139258442552
102000.0	584.993036421	1.6922430388905962	0.436941434180793	0.030387845596811056	6.036988481805176	426.0528541	1.6880182224134839	0.43578289912749374	0.03024543593115706	6.035666032266459	854.064045214	1.684924487369405	0.43493612451740266	0.030146285931314926	6.034714877805662	480.946408587	1.6849855144347883	0.4349512068136519	0.030141452346011056	6.034738781688115
104000.0	596.274961884	1.6914087726647027	0.4366056468296245	0.029843322884391427	6.033712372624778	434.327567122	1.6871824161594777	0.4354462672004184	0.02970055069195299	6.032416511577308	870.805185168	1.6840875863442066	0.4345998095877037	0.029601103165788765	6.031485095430808	490.558205345	1.684148602774286	0.4346148900278649	0.029596670433338045	6.031508669431422
106000.0	607.544899559	1.690569972326129	0.4362730470755663	0.02931273822812472	6.030619997950735	442.652402188	1.686342151715053	0.4351154414771333	0.02917065414876731	6.029355843300869	887.593977821	1.6832465048400935	0.43427016233521215	0.02907139158169376	6.028444512245342	500.16553901	1.6833075675144096	0.43428520420639954	0.02906704182179458	6.028468230642062
108000.0	618.816058038	1.6897211871467295	0.43594996151107174	0.028796063117120765	6.027694721017618	450.915989092	1.6854905569967669	0.4347931632309466	0.028655575833531215	6.026453157072817	904.139228065	1.682392632721096	0.433947873913141	0.028557643898520176	6.025558782401578	509.744676488	1.6824537303009421	0.43396296321691336	0.028553437829004238	6.025581574554877
110000.0	630.31705239	1.6888639821984355	0.43563047060014354	0.028298477775572345	6.024912158963098	459.160841389	1.6846304942018733	0.43447442907977635	0.02816079988933802	6.023699041722241	920.595310703	1.6815300744559367	0.43362985263562115	0.02806230643669471	6.022822461102913	519.642562782	1.6815913015540669	0.4336450353798675	0.028058671495964336	6.022844453334293
112000.0	641.568741635	1.6879947155223336	0.4353155337583294	0.027816139372148697	6.022281465997145	467.433408098	1.6837582830528903	0.43415967415612383	0.027678254468172882	6.021088323708014	937.025524825	1.6806567851299592	0.43331526728518016	0.02758119279459814	6.020228293850287	529.706317339	1.680718017155853	0.4333304471045085	0.027577661543996317	6.020249817804683
114000.0	652.813982495	1.6871202962496807	0.43500476326560306	0.027348486166120796	6.019791721838564	475.70843679	1.682882994990305	0.4338502651227429	0.02721091878799521	6.018617797000034	953.505581286	1.6797818276234915	0.43300677069868065	0.02711440640343309	6.017773663392704	539.717315756	1.6798429211071257	0.4330219351452906	0.027111019338260944	6.017795094869433
116000.0	664.067472872	1.686239808696625	0.43469913516986886	0.026895229554747855	6.017419288309908	483.992005179	1.682002558958264	0.4335450849462939	0.026759576566661124	6.016262842817462	970.142925613	1.6789015570808419	0.43270179882296006	0.0266643242398476	6.015430541918963	549.666110253	1.6789625133503945	0.4327170599193067	0.026661303529375045	6.015451151969624
118000.0	675.305021488	1.6853636783984882	0.4343968435911719	0.02645789617542252	6.015141457789312	492.320924048	1.6811271936691938	0.4332429758689482	0.026323146179168453	6.0140039851543525	986.612848794	1.6780269981125462	0.43239986408621967	0.026228515917740333	6.013187434937966	559.629697615	1.6780878350619854	0.43241521308837716	0.02622579126224367	6.013206906711549
120000.0	686.549970676	1.6844893254400994	0.4340975652424877	0.02603358840445779	6.012983275604996	500.568612295	1.680252492881349	0.4329444721210083	0.02589931910370017	6.0118864705527235	1003.153902307	1.6771510810105807	0.43210223719152036	0.025804771067179922	6.01109263614225	569.587645892	1.6772119680815152	0.43211752157260935	0.025802087428478424	6.011112475629745
122000.0	697.83266134	1.6836156550967576	0.4338026307266929	0.025618747003379936	6.0109632852760235	508.983083421	1.6793779323458233	0.43265133530263566	0.0254872529552038	6.009883467711804	1019.859289124	1.6762766264285927	0.43180954617342415	0.02539469827276334	6.009094983987341	579.527530897	1.6763375128351123	0.43182494562087825	0.02539226781106629	6.009113794135818
124000.0	709.08086853	1.68274154961518	0.43351176353272547	0.025221989767344563	6.00901304164949	517.727976461	1.678503758094922	0.4323598652427502	0.0250915760747252	6.0079499948252515	1036.315795773	1.6754025876057144	0.43151797832514943	0.02499908824558903	6.007178197657026	589.42205882	1.6754634131883686	0.4315334659609121	0.024997150712840782	6.007196523111879
126000.0	720.334175296	1.6818711350479727	0.4332220285968202	0.024836279702941937	6.0071603363606245	526.39452477	1.6776347155399292	0.4320709705656078	0.02470650815055589	6.006106796988059	1052.898577341	1.674534383539284	0.43122985324375607	0.02461478047874011	6.005346686445639	599.176115513	1.6745951851229752	0.4312453275691721	0.02461284497959414	6.005364316653976
128000.0	731.55838343	1.6810044044383265	0.43293608769015324	0.024461189216483912	6.005387617980925	534.962975527	1.676767899241934	0.4317854897205197	0.02433367250080478	6.0043469128349685	1069.442796358	1.673668157641375	0.43094452836500297	0.024243116544560267	6.003592075152326	608.781239927	1.6737288593741046	0.43096004727516474	0.024241358215587955	6.003609865913665
130000.0	742.79549963	1.68014121860132	0.4326526050252543	0.024099331599850227	6.003677975940716	543.489883175	1.6759062223407413	0.4315023430343109	0.023972151187807635	6.002656474297102	1086.181120698	1.6728075236427948	0.4306616670522017	0.023882244834874597	6.001915830041962	618.170857194	1.6728681607490774	0.430677209867269	0.023880614490113385	6.001933347126163
132000.0	754.030000112	1.67928168346195	0.4323715110576355	0.023747294564573668	6.002031302085125	552.045354878	1.6750471312506539	0.4312219256460676	0.023621452738797042	6.001011468799092	1102.902016316	1.6719487021099848	0.43038158573594926	0.023532445381566663	6.0002743004555725	627.54450647	1.672009282101821	0.43039712453078116	0.02353076750607299	6.000291102617833
134000.0	765.240072907	1.6784239369341842	0.43209361773448207	0.02340441922003104	6.000390964923004	560.550778187	1.6741901680583122	0.430944531869116	0.023280843112681634	5.999388787110639	1119.464954763	1.6710922954647316	0.4301044726273961	0.023193111495163496	5.998661972375074	636.895426004	1.671152964644505	0.4301200062338143	0.023191415040282704	5.998678507195948
136000.0	776.4759646	1.6775626189900366	0.4318181805792723	0.023075963397469753	5.99884837729048	569.069246395	1.6733275463513533	0.4306694500034684	0.022953095635911875	5.997854688438269	1136.125749045	1.6702286110173157	0.42982985358952386	0.022865927885538786	5.997135663688796	646.250791561	1.6702893561817662	0.42984540711395264	0.022864324696519688	5.9971523045584885
138000.0	787.676686894	1.6766945598369087	0.4315452732392482	0.022756842229608464	5.9973615734325145	577.57902307	1.6724588313653073	0.43039692623489584	0.022635243430157905	5.996378545250356	1152.783318183	1.669359458523731	0.42955743356318676	0.02254865080708589	5.995671635384933	655.632804484	1.6694202311803024	0.42957311999222586	0.022547605792125322	5.995687261992096
140000.0	798.904811698	1.6758229903626993	0.4312741959409887	0.022446331556572947	5.995919264681484	586.09627256	1.6715841904143813	0.43012623465399086	0.022325510982440955	5.994949696984961	1169.519260961	1.6684820725098986	0.4292871914151114	0.022239549039702555	5.994249884989527	665.344179729	1.6685428651864225	0.4293028314238319	0.02223837735297514	5.994265724140843
142000.0	810.077659889	1.6749420572459695	0.43100535034757514	0.02214425998542094	5.994551026532484	594.580730533	1.6707015125173206	0.4298578665437921	0.022024398636711986	5.9935969554089	1185.953643453	1.667597557107066	0.42901898993579696	0.021939149463686747	5.992903859377353	674.973940899	1.6676584773379313	0.4290347111042559	0.021938271331673566	5.992919529184953
144000.0	821.296747727	1.674051974668467	0.4307383719862871	0.0218498055160926	5.993221959239918	603.080393301	1.6698080976165832	0.4295915017767877	0.02173116713421652	5.9922761302830025	1202.573206982	1.66670250620239	0.4287529078753817	0.021646718911157808	5.991591375429562	684.535795367	1.6667634253227501	0.4287686190786278	0.021645813403722125	5.991606585144591
146000.0	832.526403457	1.6731551280919499	0.43047346991627883	0.02156418169195538	5.991955722079798	611.616272116	1.6689093870583223	0.4293269023211	0.021446503984888687	5.991021102085446	1219.067482298	1.6658008572120542	0.42848869619900987	0.021362420949468053	5.9903429667646515	693.876655755	1.6658618544211883	0.4285043904703674	0.02136160753525236	5.990358196666884
148000.0	843.771457604	1.6722428189083842	0.4302104423633782	0.021284733857994634	5.9907338717321	620.113379016	1.6679947852634136	0.42906430029713544	0.021167696307276676	5.989809001206144	1235.752382918	1.6648878468531165	0.42822628840125193	0.021084221183534643	5.989138834904747	703.230533948	1.6649488115037814	0.4282420435962395	0.021083587443041986	5.989153626741812
150000.0	855.005052714	1.6713367270863246	0.4299490293263174	0.02101214748192124	5.989551131591591	628.610553047	1.6670909879342686	0.4288032322658612	0.020896013840596635	5.988633707082282	1252.3243726	1.6639831635692108	0.42796549962675035	0.02081312360975639	5.987966706013864	712.592739063	1.6640440858015773	0.42798120440693804	0.02081237320289353	5.987981589795082
152000.0	866.227470767	1.6704302730710434	0.42968926665254387	0.020746505960708705	5.988418613766535	637.063559457	1.6661809864651478	0.4285437191944493	0.0206316120079161	5.987511963229701	1268.748744744	1.6630724569713897	0.427706103714806	0.02054946377655207	5.986859508522175	721.948522274	1.663133403019766	0.42772188395253946	0.020548947727028085	5.98687391415226
154000.0	877.439194307	1.6695209047428168	0.429430747695724	0.020487619285670517	5.987324498644762	645.565759494	1.6652737552129782	0.42828554149275083	0.02037371785414845	5.986425836709355	1285.310633276	1.662165572858795	0.427448262843761	0.02029235970213085	5.98577692178205	731.322263514	1.6622265380161916	0.4274639879637394	0.020291789397745914	5.9857911302799325
156000.0	888.673339112	1.6686149906348717	0.4291739320123494	0.020235911894147925	5.986272454075836	654.01851461	1.6643672642357197	0.42802901954602957	0.020122400060329813	5.985387464154003	1301.978497225	1.6612593912386606	0.4271918740659037	0.02004151920357503	5.984746046421505	740.688625708	1.6613203728055277	0.42720764419004076	0.020040975181290985	5.984760187292643
158000.0	899.872144874	1.6677080924690162	0.4289184140213446	0.019989219922657345	5.985256929239266	662.479725233	1.663460046449148	0.4277738713369361	0.019877065407938814	5.984380439513905	1318.626547565	1.6603520233756508	0.4269369799578653	0.019796858196204713	5.983745719352983	750.066956249	1.660413064206698	0.42695275738647764	0.019796445360754183	5.983759542110548
160000.0	911.098416422	1.6668046183079506	0.42866439519444294	0.01974913945414736	5.984273404036129	670.948907571	1.662557811115139	0.4275201882496413	0.019637412684726213	5.983411862760173	1335.173985871	1.6594503555506057	0.4266835873154184	0.01955753004564729	5.982785428213744	759.425185306	1.6595113980341984	0.42669934008380195	0.019557030839761166	5.982799170019497
162000.0	922.317492606	1.66590361967321	0.428411857512673	0.01951382400113526	5.9833421218907095	679.403549261	1.6616557834124304	0.42726803241628736	0.019403266325110566	5.982492326292934	1351.659346299	1.6585478248901677	0.42643164031201797	0.01932407720231854	5.9818767783060895	768.79896517	1.658608959821412	0.42644743161438525	0.019323707390830315	5.981890362597861
164000.0	933.55262962	1.6650017788876081	0.42816063225261286	0.019284362631075243	5.982447993239814	687.8151832	1.660753954934647	0.4270170146690523	0.01917452134502296	5.981608783158657	1367.982149234	1.6576454082655518	0.4261808119459405	0.019095979665006906	5.980999164192436	778.175761281	1.6577066026054144	0.4261965813093122	0.019095585084449265	5.98101257549718
166000.0	944.767936587	1.6641006063421924	0.42791053499883697	0.01906076879286853	5.98158614429301	696.167394602	1.6598520452982486	0.42676729723833534	0.018951596100023373	5.980757221611206	1384.65474665	1.6567435520058744	0.4259313141203831	0.018873351192391537	5.980155221675773	787.565940552	1.6568047856717505	0.4259471022966931	0.018873016484471105	5.980168534707863
168000.0	955.956728843	1.6631978184787564	0.4276618081937236	0.018841467471370055	5.980755160221712	704.529675254	1.6589489657933327	0.42651881978117495	0.018733286672020753	5.979933151716297	1401.156219115	1.6558400227491543	0.42568305634953385	0.018655602982837874	5.979335977666339	796.929479239	1.6559012973514429	0.4256988561578758	0.018655354484102948	5.979349103430085
170000.0	967.144439288	1.6622961337256785	0.42741426540612654	0.01862753711733551	5.979949491229037	712.900416497	1.6580471972327677	0.4262716368063321	0.018519659964475497	5.9791356036169905	1417.54984724	1.6549384913471776	0.4254361426367923	0.018442271824962254	5.978543691249332	806.355665081	1.6549997539213999	0.4254519330420443	0.018441999810964217	5.978556751676383
172000.0	978.3581615	1.6613950081352589	0.42716796170678184	0.01841764118169242	5.979174453562797	721.257477648	1.6571456461687926	0.42602570084324987	0.018310339177269905	5.978367712060624	1434.242275755	1.6540366944103926	0.42519041888420545	0.018233409398176834	5.9777814912055875	815.739105686	1.6540980055597643	0.42520623310402234	0.01823320557937338	5.977794407433652
174000.0	989.588480808	1.6604934340484971	0.42692289265038147	0.01821205769321976	5.978423288857832	729.64155138	1.6562438535173396	0.4257809295205851	0.018105483488014034	5.977624228008848	1450.430962517	1.6531346971910377	0.42494584747635644	0.018028925580002915	5.977043374230941	825.104555315	1.653196014824464	0.42496166086753423	0.018028736061236	5.977056152147576
176000.0	1000.833815138	1.659592675077078	0.4266789028516367	0.018010896309425966	5.977697220963507	737.987366245	1.6553427225922204	0.4255372566405793	0.017904960276933075	5.976904859356204	1467.443591397	1.6522335704355406	0.42470239777711194	0.017828753099036365	5.976328596895017	834.514554615	1.6522949053906641	0.42471822198154263	0.017828615444765564	5.97634131564086
178000.0	1012.062921131	1.6586911976616436	0.4264360427085012	0.017813668344057596	5.976995399809082	746.309696991	1.6544410915175476	0.4252946466152469	0.01770812103021628	5.97621129346519	1484.653407928	1.6513315620974356	0.4244599669564536	0.017632325634680847	5.975640711139822	843.906322383	1.6513929298484442	0.4244758033079185	0.0176322144351037	5.975653312776111
180000.0	1023.291719139	1.6577905815516922	0.4261941307721944	0.017620272929663332	5.976315358256568	754.615804437	1.6535401537310384	0.4250530454615697	0.017515242738120974	5.97553863222392	1501.866320925	1.6504305540439277	0.42421855485217375	0.017439688409089216	5.974971950181436	853.267848116	1.6504919135672749	0.42423439584840034	0.01743958174647471	5.974984488820603
182000.0	1034.531493411	1.656890218853376	0.4259532455698041	0.017430496160403156	5.975658279575772	762.930224835	1.6526395031522716	0.4248123937464957	0.017326020383762446	5.974889161568954	1518.916827334	1.6495295816731947	0.42397811388822365	0.017250831982715396	5.974327077917579	862.665011917	1.6495909851462613	0.42399396085449087	0.017250759283022946	5.974339626188394
184000.0	1045.776270711	1.655989434407056	0.4257132996606774	0.017244623177159368	5.975021502096995	771.375339241	1.6517382385299502	0.42457274534821055	0.017140583459490044	5.974259590468876	1535.978257855	1.6486278661993043	0.4237386325989043	0.01706569656236963	5.973701948705914	872.041662432	1.648689295580513	0.42375449428101314	0.017065657339404273	5.973714285250934
186000.0	1057.034500534	1.6550890595345478	0.42547422284222003	0.017062273392394082	5.974402912955874	779.671541947	1.6508374351298345	0.4243338889448347	0.01695876370969055	5.973648111489726	1552.971594293	1.6477268637442959	0.4234999969745545	0.01688418267071724	5.973094648075016	881.893872894	1.647788307130458	0.4235158550379277	0.016884165083609338	5.973106900949321
188000.0	1068.30845081	1.6541880633027313	0.42523603789322384	0.016883338611065352	5.9738023620411305	787.954673692	1.6499361158282277	0.4240959684014944	0.01678023806865991	5.973056452833658	1569.938282729	1.6468251462487515	0.42326223698760956	0.016705956984584713	5.972508135304573	892.06313647	1.6468866245616072	0.42327811083335226	0.016705958862178436	5.972520316008207
190000.0	1079.558140469	1.6532873097868233	0.42499863418953593	0.016707756773388694	5.9732200885583655	796.172323073	1.6490347772812604	0.4238588309951204	0.016605172755221043	5.972482502377505	1586.623114498	1.6459233473401	0.4230252914463288	0.01653122228727503	5.971937976310321	902.12913772	1.6459848530953396	0.42304116575162565	0.016531243850468703	5.971950060441994
192000.0	1090.826712781	1.6523861557428656	0.42476209502729245	0.016535735175669624	5.972654817376013	804.412578301	1.6481329903681095	0.42362247661831154	0.016433401615396852	5.971926738267109	1603.036959591	1.6450212185439348	0.42278908789368064	0.016359739639298074	5.97138567661659	912.135542784	1.6450827565796158	0.42280496401424517	0.01635977579675031	5.971397661217587
194000.0	1102.08332525	1.6514842613104599	0.4245263107331086	0.016366776384709646	5.972103852694133	812.667708211	1.64723040722851	0.42338689874362134	0.016264808651676847	5.97138631105248	1619.520071864	1.6441180204667143	0.42255368678371313	0.016191374781520947	5.970849326271875	922.172381816	1.6441795932986738	0.42256958627847696	0.01619142843440347	5.9708612011427435
196000.0	1113.372179104	1.6505821084834582	0.4242914135232962	0.016200871625275486	5.971568055040014	820.894243885	1.6463274769182694	0.42315206612363004	0.01609930981564751	5.970862777871492	1635.911270923	1.6432145860325946	0.4223190609942854	0.016026185026868537	5.970329208469709	932.115022684	1.6432761895927783	0.4223349422953742	0.01602625904399227	5.97034101292715
198000.0	1124.614037934	1.6496788585049718	0.4240573026770553	0.01603834891243309	5.971044397770165	829.098973154	1.6454234088513793	0.4229179538586907	0.015936878905823026	5.970353852934182	1652.271501314	1.6423100037609997	0.42208506637866633	0.01586401544079179	5.9698238722454136	942.087312254	1.6423716367573649	0.4221009547172528	0.015864113849858426	5.969835612651701
200000.0	1135.891839343	1.6487749285911701	0.4238240651173143	0.015878885394564484	5.970531776879119	837.276296362	1.6445184787757385	0.4226844711546661	0.015777356198144035	5.969859318581724	1668.766132256	1.6414045031974507	0.4218517022171293	0.015704723222887598	5.9693342234900735	952.016515037	1.6414661480795334	0.4218675950845039	0.01570484046589146	5.969345821059737


==> data/case4a/img_x_jac_cb.png.txt <==
Any["min" 0]Any["max" 2.1]

==> data/case4b/data.txt <==
iter	jac_t	jac_xt	jac_xb	jac_relerr	jac_J	gs_t	gs_xt	gs_xb	gs_relerr	gs_J	none_t	none_xt	none_xb	none_relerr	none_J	cg_t	cg_xt	cg_xb	cg_relerr	cg_J
2000.0	62.052936133	1.0758860355935698	0.9468098505085354	7.721059267000698	141.10056463361855	46.880825454	1.0742672540561053	0.9500931262289019	4.508817900120606	135.4464681661065	94.800693851	1.0682820866834315	0.9519913322057558	0.2764775100759687	127.57567209491927	53.859367538	1.0682999131636062	0.9519809866362413	0.27660006014473326	127.59534698386948
4000.0	124.090923942	1.137064554785767	0.9043803632503596	1.1650267589168102	107.89196623756953	93.687258363	1.1295627630230813	0.9089821930973112	0.28108828063634406	102.45617660974918	189.185164045	1.1215712363789465	0.9084665658663532	0.36462335915925603	101.24862758902862	107.56267172	1.1215950783133994	0.9084548554173785	0.36497923607547983	101.25894643280591
6000.0	186.461238826	1.1826239852089704	0.8653316031349145	0.29126139186281086	84.28494723362599	140.525126142	1.173379369015114	0.8651193437792415	1.1780536355104732	83.79505374086806	283.601989526	1.164842260958568	0.8674194242750944	0.5226569376844973	82.85122303340991	160.955267965	1.1648691679337522	0.8674063557975442	0.5231045764549883	82.85611152869272
8000.0	248.495459749	1.2188616707217852	0.8228431639538505	1.0884517787460168	71.03986888956894	187.268666433	1.2102947086493085	0.8263553642274335	0.5988131292089165	68.96348737974661	377.950973858	1.2008039335343321	0.8286755632449474	0.6889557473372975	69.36727736582802	214.372942006	1.2008318187155116	0.8286611760772032	0.6894733280723562	69.36913542720978
10000.0	310.438763783	1.2508610552301342	0.7836318975941399	3.315533709754875	59.68409684161571	233.974816525	1.2405565191873305	0.7886691360943612	0.9986515327456151	58.817091726268266	472.33340717	1.231247588531988	0.7921651474674897	0.826898998053911	59.116619574343396	267.689875092	1.2312754014233387	0.7921498729652782	0.827294996037703	59.118023777276704
12000.0	372.36375581	1.2773658881475918	0.7498521797318541	0.3286126239515923	49.87654036067355	280.940720594	1.2666667944873324	0.7537802881525663	1.036896138632365	50.531440142159155	566.952107583	1.2574256765350207	0.7578270950339439	0.9181483170240214	51.09662610018803	321.031262405	1.2574528007505075	0.7578107781198614	0.9184426398436101	51.0976970239317
14000.0	434.344249391	1.2988520267705463	0.715262838530008	0.9986344095676861	44.102380229913535	327.96004712	1.2890652592151588	0.7210436219903095	1.014733752163941	44.13388575398295	661.503661711	1.2802378098876739	0.7256385816640568	0.9595818374508207	44.68304540933837	372.369273749	1.2802638994031004	0.7256209384067129	0.9598028490554174	44.683373323837394
16000.0	496.243040595	1.318276799085269	0.6831698384623045	2.929011505943234	38.74986155112778	374.89826892	1.3088137133547884	0.6904914759693506	1.068298413596039	38.887090849867704	755.82478819	1.3003462806598587	0.69558748552199	0.9585251240843	39.470112994144685	423.647789981	1.3003711333305261	0.6955684479793328	0.9586502619778879	39.470345571913775
18000.0	557.697832792	1.3354970991671944	0.6562730068423733	0.5312367049531183	33.821078303789456	421.922153245	1.3263100644112902	0.6622723313885479	0.9532986394603153	34.61962553831336	850.196687147	1.3182464269065797	0.6676651389246148	0.9266325459286942	35.182503128416066	475.011400318	1.3182700502693778	0.667644900942009	0.9265261358400682	35.18335400419098
20000.0	619.625282041	1.3502120557817463	0.6295214459954895	0.7224377856468972	30.750603826210877	468.799817429	1.3419893075299238	0.6361778335781283	0.9255668876750017	31.088224086305683	944.601940762	1.3343159343123248	0.6418629881442637	0.8756947258394715	31.625075649488938	527.020577294	1.334338250680984	0.6418411562204881	0.8755950621971964	31.625290831059708
22000.0	681.435602873	1.3639916848842073	0.6045654739597958	1.6153196981212856	27.841504726048186	515.821848575	1.3561451888562595	0.6123583046122687	0.8248115176037859	28.149594254176954	1039.175053465	1.3488471026242108	0.6181616349849898	0.8152286726613639	28.6539283748094	580.539899565	1.3488682199841913	0.6181387002171546	0.8149847825715337	28.65450353929446
24000.0	743.021275268	1.3767783951253079	0.5842055216630583	0.5297859447146397	25.096778408738885	562.953576355	1.369005582407663	0.5906498608039746	0.7640077982734258	25.69522960313673	1133.825195867	1.3620712730579263	0.59652825182046	0.7519558381616335	26.15964093017971	634.070919242	1.3620912277875654	0.5965041651892176	0.7516923959565681	26.16012141397862
26000.0	804.412931317	1.387979540539932	0.5645689338313605	0.5109514888989407	23.283274121856977	610.092689742	1.3807691282767007	0.5710820168543655	0.6870940534797593	23.630381416007452	1228.387396397	1.3741728972589355	0.576913948981326	0.690091364329393	24.056277161758505	687.575138509	1.3741917475722507	0.5768889532049981	0.6898442215805296	24.056501947963692
28000.0	866.84956018	1.3984425309694168	0.5463038402506583	0.9564247085906883	21.60157182848659	657.026732404	1.391576823225578	0.5535265518619115	0.626923230673479	21.889178772474377	1322.987377151	1.3853027883121514	0.5592521236399474	0.631963697621862	22.274443757824038	740.807890165	1.385320636534018	0.5592265857396411	0.6317104198181394	22.274576171564114
30000.0	929.002407543	1.4082956245249847	0.5319215970892144	0.4544671661513978	19.989876426510047	704.032895338	1.4015568882080904	0.5379198846255306	0.5688314841122277	20.410415173134744	1417.647429654	1.3955819219653844	0.5434588343073878	0.5787974831322867	20.758127792729614	792.286234684	1.3955988530470829	0.5434330664336235	0.5785398630616863	20.758233384846804
32000.0	990.915275422	1.4170919796633303	0.5184838783170274	0.3830477735570823	18.859917235042808	750.927427465	1.4108077813613922	0.5241341936878946	0.5197204326648281	19.149971804775785	1512.246585006	1.4051136379102305	0.5294351512728738	0.5310616963931103	19.461601261394346	843.543484089	1.4051297327245307	0.5294094405751477	0.5308095047958576	19.46169093093212
34000.0	1052.836745738	1.4253514600353057	0.5060163159382809	0.6339532816701877	17.84371160002515	797.942793345	1.41941741787626	0.5120547934975614	0.47618002013884525	18.068038565021673	1606.825987389	1.4139846604685256	0.5170701014125183	0.48862234773889046	18.346998124552123	894.827299032	1.4139999988677077	0.5170447020185687	0.48838003960391396	18.347085695928854
36000.0	1114.96973003	1.433255770244514	0.49659608540053685	0.38047628881851164	16.8475905006983	845.362643086	1.4274591639466157	0.5015455052834585	0.4384034092169403	17.134085740403275	1701.169920155	1.4222714063769881	0.5062436172099769	0.4511064181073604	17.383205961457914	946.356820583	1.4222860549386487	0.5062187302885349	0.45087002047960056	17.38332727311472
38000.0	1176.809700331	1.440459027082689	0.4880462013087946	0.3074534153090164	16.102639095081358	892.331285593	1.4349931576440884	0.4924708311397371	0.4055598611642304	16.322147642262966	1795.934730676	1.4300323203132175	0.496830455141593	0.41803276716582216	16.544675912280706	997.781754884	1.4300463638303815	0.4968062802566569	0.417796696596271	16.544850586770767
40000.0	1238.701259731	1.4472527227189822	0.48007942399329484	0.460033251321491	15.447084574129587	939.43379401	1.4420693873926622	0.4846933297811247	0.37689896602352435	15.611936604146235	1890.399536108	1.4373203037929911	0.48870384104457726	0.38894863154345405	15.810764578751197	1049.240344929	1.437333793753655	0.48868051335836005	0.38871889021878875	15.810957186555296
42000.0	1301.030902297	1.4537970723849756	0.474356128740216	0.3222568095735113	14.790603898124301	986.463861721	1.4487347751382507	0.4780791553706064	0.35201718086573797	14.98643301389116	1984.873118708	1.4441834110444225	0.4817389356907283	0.3633693170583629	15.16433066033481	1100.719290188	1.444196410307298	0.48171641926119657	0.3631605815095211	15.164469900261903
44000.0	1362.840403205	1.4598395777985194	0.46931551354501827	0.2605141927233501	14.269235930738475	1033.593594835	1.4550249659941241	0.47250093678862387	0.3302578597923579	14.432161169639876	2079.377215035	1.4506595077086493	0.47581522677092614	0.3408915766244978	14.591565427285405	1152.321565834	1.4506720482792212	0.4757936394583405	0.34070073923931876	14.591714206887508
46000.0	1424.869154517	1.465555282692056	0.4645572911505256	0.3582156137866921	13.815986616177165	1080.852959549	1.4609767187721316	0.46783850966649826	0.3113359547936919	13.938123651512	2174.034581454	1.4567836293032135	0.4708185169945134	0.32114054144697723	14.081214115097849	1203.745993189	1.4567957812502108	0.4707979909621882	0.3209509155199082	14.081399460331381
48000.0	1487.293216929	1.4710877057470417	0.4613839542759344	0.27950956521379905	13.357509492431953	1128.218448315	1.4666211514764793	0.46398189086735114	0.29471245244437205	13.495364677266597	2268.585148141	1.4625912939712913	0.4666420867155606	0.303729065055044	13.624066866504204	1257.156004059	1.462603080587409	0.4666225400296433	0.30355679945256364	13.62421197855064
50000.0	1549.810084026	1.4762652334971669	0.45870374293865607	0.23042072547718934	12.975466995467128	1175.524639874	1.4719922775874152	0.46082758956446807	0.2800889369497888	13.096632429407649	2363.309506022	1.468115495302089	0.4631840963541302	0.2883188709371961	13.212610771008029	1312.032995377	1.4681269668931982	0.46316558558424514	0.2881580765561627	13.212776536626269
52000.0	1612.02538439	1.4811892673409663	0.4561027785009564	0.2951099451367356	12.644138541854034	1222.734100734	1.4771098813906265	0.45828493278602517	0.26715486790793197	12.735806579168203	2457.859828869	1.4733725362487744	0.4603611303047922	0.27465392380066384	12.840524975783149	1366.985588527	1.4733837462725932	0.4603436827243018	0.2744998227537965	12.840679664166359
54000.0	1673.639427926	1.4859734609247177	0.45459440955503	0.2482024085578136	12.308377049617965	1269.901320656	1.481993230972561	0.45627594569010965	0.2557328106636586	12.407940623209727	2552.488979819	1.478386090949159	0.4580905552934956	0.26252055706538924	12.502674650362472	1421.509374766	1.4783970547893603	0.4580741049150615	0.26238178659588146	12.50282483560842
56000.0	1735.203176143	1.490486377900978	0.45342641989200433	0.20992184153663762	12.01816930201303	1316.864894595	1.4866554030656813	0.4547264096406201	0.2455298484606687	12.108783396190173	2646.946379409	1.4831706400060567	0.4563002169646224	0.2516847419566387	12.194638618890185	1476.013592353	1.4831813985152797	0.4562848163525814	0.2515503361834424	12.194787695926887
58000.0	1796.739459159	1.4947883363533514	0.45222741885770795	0.2537053170518477	11.765078726387715	1364.067880744	1.4911124610970536	0.45357222350098964	0.23635832582688673	11.834767340337503	2741.579302406	1.487744042510987	0.45492376640655047	0.24193481169925132	11.912736819180596	1530.5128458	1.4877545980858464	0.4549093273577357	0.24181364870686411	11.912881595208267
60000.0	1858.395229123	1.4989713296927876	0.45176721711624795	0.22457326968176267	11.509342050812947	1411.388472588	1.49538190948234	0.452753825285811	0.2280553354984656	11.582952376986414	2836.932658947	1.4921231745741186	0.45390314284265454	0.23312087508949425	11.653871682970982	1585.15362001	1.4921335552816666	0.4538896725206243	0.23300411571770183	11.654011524981636
62000.0	1920.036238877	1.5029473282736263	0.45153143847236626	0.194680232890141	11.282285406473902	1458.71974184	1.4994735245134647	0.45222489833347773	0.22050473806401183	11.350764621201035	2932.779737986	1.4963173821046267	0.4531950019872813	0.22511318957358395	11.415388394081722	1639.634564489	1.4963275964426852	0.4531824051637358	0.22500617877488596	11.415528412361287
64000.0	1982.136185346	1.5067480459977276	0.45120976881815145	0.22455118585067652	11.082455966511557	1506.032576499	1.5034015225411697	0.4519465002697059	0.21359991344058912	11.136069812114416	3028.251255529	1.5003422036380962	0.4527517890947228	0.2178022053683426	11.195015332543145	1694.05590552	1.500352270622162	0.45274006808862444	0.21770074715720608	11.195144143771719
66000.0	2043.752990272	1.5104529026451026	0.45138904797637985	0.205853661813563	10.881658544332858	1553.114341977	1.5071814284497604	0.4518776465250926	0.2072917557179039	10.937130870167424	3122.859880506	1.504211892076294	0.45253383065005354	0.21111974404787456	10.990978934838529	1748.416839888	1.5042218313707754	0.45252293228046087	0.21102479383741804	10.991110508498334
68000.0	2105.508142569	1.5139986510368233	0.45171702304419864	0.18261952723064281	10.69998916612731	1600.546292633	1.510822822000159	0.45198436236046746	0.20151679584101592	10.752211625252334	3217.479616242	1.5079370560817222	0.452508216294165	0.20499917786657645	10.801485550840994	1802.931796676	1.5079468894219796	0.45249808072487496	0.20491062762728962	10.801608042821535
70000.0	2167.723738458	1.517400796031303	0.45192828597408946	0.20320965460493237	10.538244827779327	1648.096204483	1.5143298667769358	0.452237858626718	0.19618464775321148	10.579901675053474	3311.850759338	1.5115213190221315	0.4526446840417095	0.19936342325236298	10.625040719514065	1857.461060686	1.5115310587165751	0.4526352785378084	0.1992791132940315	10.6251634688483
72000.0	2229.918538882	1.5207128780765913	0.45246101455135956	0.19081354390658406	10.376658741337584	1695.72941122	1.5177033164870137	0.45260078400466236	0.19123406547935554	10.419043105863976	3406.439257189	1.5149671186372413	0.45289568315111256	0.194145717304989	10.460433100040994	1912.048731193	1.51497675684696	0.45288696765880504	0.19406724635128741	10.46055007184161
74000.0	2291.984448558	1.5238816327063496	0.45305035882592176	0.17265710948912924	10.22848510848341	1742.993449508	1.5209454010093553	0.4530270967193926	0.18662526598310947	10.268634852498755	3500.92794108	1.51827923801165	0.4532277768133113	0.1892976211315436	10.306650475913004	1966.426011113	1.5182887674441115	0.4532197112475637	0.18922258693305735	10.306764252161763
76000.0	2353.515838198	1.5269220776354542	0.4534846281956416	0.18680238532831026	10.095023432527	1790.343094392	1.524071163164066	0.45350559843649135	0.18230223841409912	10.127629996876845	3595.236240502	1.5214723108073254	0.45361812938374535	0.18476348957169925	10.162573236071236	2020.873215959	1.5214817427357408	0.4536106808490907	0.18469332537086372	10.16268334565597
78000.0	2415.41224615	1.529887022653084	0.45407048558695356	0.17823087044678287	9.962442929776723	1837.506709381	1.5270910109178293	0.45398925583846306	0.1782290429491742	9.995226080116856	3690.16606554	1.524556669242221	0.4540501876390136	0.1805061331855563	10.027349952515243	2073.629632029	1.5245660031812047	0.4540432048707423	0.18043928418572694	10.027457098629732
80000.0	2476.781674186	1.5327470178269147	0.454712229149217	0.16395655812901813	9.839537942338346	1884.721206071	1.5300139863687579	0.45451755120372456	0.17439245770241238	9.870681181346201	3785.588360821	1.5275392932429988	0.4545179074275592	0.17650318062102205	9.900251756944245	2125.697991359	1.5275485424815414	0.4545114108404163	0.1764398679909726	9.900356884348172
82000.0	2538.282977311	1.5355065721735333	0.4552268023600187	0.17361923008310412	9.727583690948121	1932.207790649	1.5328458363106219	0.45508095674794447	0.17077333243803478	9.753259203192526	3881.064866045	1.5304277409110334	0.45503721837571914	0.17273273954619203	9.78050396146653	2177.606654438	1.530436913277124	0.45503114225981534	0.17267262034211642	9.780605537975319
84000.0	2599.561238606	1.5382047539542383	0.4558370594452091	0.1674947216649819	9.616904673857825	1979.733986447	1.5355929035167886	0.45563743633538767	0.16735216244566992	9.642484755511612	3975.819927498	1.5332283579838364	0.45555834689377106	0.1691718636385488	9.667601228153544	2229.453313759	1.5332374583263624	0.45555267422697354	0.16911457182713419	9.66769930869818
86000.0	2661.080880335	1.5408170842694267	0.45642735403692236	0.15624572951158447	9.513565302131676	2027.135052715	1.5382593074731612	0.45616068695622797	0.16410668082961408	9.5378674248364	4070.244230006	1.5359447144668859	0.4560468244555121	0.16580368339792903	9.561042736361998	2281.254149128	1.535953746100844	0.45604157681947416	0.1657491486088429	9.561137329828695
88000.0	2723.007121558	1.5433448300419315	0.4568747778100811	0.16278607508561307	9.418594200586396	2074.656717922	1.5408455680987534	0.45663740769657474	0.16102563054412983	9.438904738793427	4164.529654391	1.5385769231452386	0.456485022521488	0.16260862463195544	9.460310158653446	2333.238126764	1.538585894657984	0.45648014502172934	0.16255666721979073	9.460403131536216
90000.0	2784.671711826	1.5458092867159972	0.4573503412033922	0.15822633776067735	9.325035502609804	2121.848968532	1.5433497346058	0.45707169111702733	0.1580797435055637	9.345109590608669	4259.02377805	1.5411246337998616	0.45689784081168755	0.15956357368136745	9.364884389096005	2385.29957459	1.5411335391883947	0.45689325068899983	0.159513905037817	9.36497489317809
92000.0	2846.283063181	1.5481895126399954	0.4578144847911497	0.14928667949569188	9.236993251110674	2169.241423219	1.5457730926232827	0.4574864826992943	0.15526507545980148	9.256057686042984	4353.412783815	1.5435902314006174	0.4572953826138822	0.15665636252974072	9.27433202723146	2437.422570876	1.5435990709249674	0.45729107068498115	0.15660881495205084	9.274421189084821
94000.0	2908.245483072	1.5504908061598104	0.45821227923621777	0.15360027428785908	9.155200238716551	2216.800948918	1.5481221200460629	0.4579106628189793	0.15256061632609158	9.171335146400908	4447.758999566	1.54597966203619	0.4577054110129109	0.15387269498348308	9.18824378374314	2489.680447589	1.5459884364560947	0.4577013029195633	0.1538269289831873	9.188331604398345
96000.0	2970.13568039	1.5527330545063707	0.45868053841535467	0.15005133026271802	9.074787634734426	2264.266312683	1.5503984346520296	0.4583483770572678	0.1499776124592799	9.090671040585063	4542.121327275	1.548295622194327	0.45811991137444574	0.15121439937387787	9.106324914379426	2541.873787761	1.548304324954738	0.45811608023548794	0.15117036195153713	9.106411171799484
98000.0	3031.877534856	1.5549086953517057	0.45916884055202023	0.14291833153694103	8.998638299032152	2311.760677577	1.5526119920849577	0.45879165274862405	0.14750574269655148	9.013703707915575	4636.584335155	1.5505459026330366	0.45854005574052303	0.1486726672351946	9.02821275596711	2594.051360406	1.5505545437273507	0.45853647790734126	0.1486302093957853	9.028297491066018
100000.0	3093.473830544	1.5570216847879395	0.4595729711200788	0.14569031043697295	8.92735085878189	2358.995552027	1.5547673158298916	0.4592273591807133	0.14513429552930354	8.940223444855949	4731.204862269	1.552736499821925	0.45895964970118114	0.14624212367492656	8.953665004130086	2646.243539476	1.5527450852655167	0.4589563161773132	0.14620111426685542	8.953748492614075
102000.0	3154.711082634	1.5590909002734734	0.45997584859131196	0.14285588822379475	8.857520154025131	2406.370685072	1.5568689470061254	0.4596125670033971	0.14286860879625152	8.870089618395463	4825.966644144	1.5548725228317437	0.45933661719733143	0.14391414282702508	8.882529242210099	2698.374825237	1.5548810480815534	0.4593334955395561	0.1438745791123388	8.8826110332872
104000.0	3216.278458897	1.5611073404560525	0.4603456464027776	0.13713289187091565	8.791251613576627	2453.732874477	1.5589190704481983	0.45994852150370946	0.14068142064479583	8.803127318376138	4920.882476886	1.5569543219991149	0.4596579162441116	0.14167268411281675	8.814639030876274	2750.582376166	1.5569627954691787	0.45965502610666087	0.14163458574093105	8.814719988821118
106000.0	3277.69458563	1.5630688873651761	0.460620206905713	0.13881186988175842	8.728869926634843	2501.603988227	1.5609164992146267	0.460242718071807	0.13856040914482065	8.73911341309961	5015.750562494	1.558981927731535	0.4599389206901729	0.13950119092643676	8.749779940754358	2802.887025693	1.5589903487232863	0.4599362366493757	0.13946431589727726	8.749859886413141
108000.0	3338.95136049	1.5649861249711705	0.46088549431073317	0.13641028829899735	8.667810161426607	2549.223456549	1.562860808112214	0.4604974057989285	0.13649388578537433	8.677786917378082	5110.278061866	1.560954363185537	0.46019090063580526	0.13739742563374285	8.687689143688441	2855.152440035	1.5609627351402253	0.4601883556130463	0.13736149148883686	8.687768034663131
110000.0	3400.36253441	1.566850996690751	0.46114722956691034	0.13171630437240847	8.609543505239799	2596.958623231	1.564753539918974	0.4607278492867115	0.1345032249454654	8.618970978392058	5205.063491537	1.562873439023455	0.46041082261391353	0.1353654847343616	8.628165111900094	2907.441088663	1.5628817645763051	0.4604084090131603	0.13533056103097246	8.628242696334262
112000.0	3461.891788623	1.5686624200807457	0.4613562469212814	0.1326107311084999	8.554290931867872	2644.480206099	1.5665951191005878	0.46095536519264974	0.13257743631530708	8.562488557309404	5299.716806547	1.5647411614049596	0.46062817670135536	0.1334045040964049	8.571013843823547	2959.46227653	1.5647494299044296	0.46062592814097375	0.13337045768707562	8.571090403156042
114000.0	3523.492113456	1.5704332190298276	0.46157373997075274	0.13056090437771267	8.500233913507678	2692.054079396	1.5683890046684934	0.4611663324726531	0.13072060141732186	8.508179505177672	5394.719092851	1.566560253240527	0.4608372518311659	0.131511602806726	8.516088984856895	3011.578380852	1.5665684664423591	0.4608351189842139	0.13147852279933026	8.51616390756677
116000.0	3585.064469726	1.5721597640334093	0.4618060609067299	0.12671531535695443	8.448499980393017	2739.926837615	1.570139968824621	0.46138300144332367	0.12892308884565834	8.455967862896477	5489.562697158	1.5683355201016933	0.46104993161181884	0.12968092805740858	8.463299292308454	3063.826417452	1.5683436767433834	0.46104792132961814	0.12964866126276148	8.463372515177841
118000.0	3646.45460391	1.5738440416744162	0.4619925456989514	0.12708409244759847	8.399244109648947	2787.877730516	1.5718511448395025	0.46158808391026435	0.1271861934959807	8.40575150525714	5584.490050277	1.5700701634903813	0.4612556594365815	0.12791088422886668	8.412539773109138	3115.8905745	1.570078263907007	0.461253740588433	0.12787948898683268	8.412612100103855
120000.0	3707.57326621	1.5754983031193568	0.4621928353322539	0.1252987973206913	8.351054657204282	2835.633859661	1.573526010331447	0.4617817640412087	0.12550144970568955	8.357338194232932	5679.447653081	1.5717670700863913	0.4614441531925653	0.12619637128703914	8.363627432021632	3168.155962278	1.5717751173330483	0.4614423387771138	0.12616572605925888	8.363697465966514
122000.0	3768.94443541	1.5771180412532153	0.4623993329469332	0.12211237372675691	8.304819547348972	2883.202961058	1.5751676091242437	0.46197171171238455	0.12387523849457993	8.310710597054964	5774.252179034	1.5734290392231094	0.46163069731218476	0.12454158593488412	8.316534699762066	3220.331655567	1.5734370416887415	0.4616289943975416	0.12451178653427808	8.316601740685982
124000.0	3830.412136613	1.5787025011621147	0.4625693282250704	0.12213208435337397	8.260648575464348	2930.770010881	1.5767750489709944	0.4621571545689473	0.1223129649285369	8.26580630469189	5868.958303015	1.5750566063385423	0.4618129716633346	0.12294539706537737	8.271210015757472	3272.479957902	1.5750645637001968	0.46181139952532896	0.1229165982204894	8.271275578469853
126000.0	3891.459561736	1.5802600293254976	0.4627423675070886	0.12056043519089495	8.217522398796065	2978.607332312	1.5783496109857769	0.4623265222724556	0.12078524942956635	8.222474306311867	5963.466272819	1.5766491538183798	0.46197921066959463	0.12139091099093206	8.227476498906812	3325.173503779	1.5766570831777142	0.4619777634184576	0.1213629682875987	8.227541031651448
128000.0	3952.744180602	1.5817849526957097	0.4628954533237817	0.11787455259868782	8.176017869536844	3026.276290346	1.5798920025676768	0.4624661260735358	0.11929051242274655	8.180631606905994	6058.305872339	1.578208493816317	0.46211550633269344	0.11987275593360519	8.18525846398726	3377.191936351	1.5782163885475393	0.46211417152080936	0.11984550073252045	8.185322739230642
130000.0	4013.718180055	1.5832748428617913	0.4630108250140263	0.11759916266436853	8.13616667325068	3074.056420681	1.5814029403455299	0.46258838377373884	0.11782225735275269	8.140200593705735	6153.188389162	1.579735564624249	0.46223200521570923	0.11838531359346245	8.144472432351103	3429.227123961	1.5797434282531877	0.46223078021986214	0.1183586294721297	8.144536719792269
132000.0	4074.605485573	1.5847364200105152	0.4631016362793161	0.11613048900796885	8.097230055954375	3121.749609684	1.5828790853332164	0.4626827616191427	0.11638006655046239	8.10108093729555	6248.221763323	1.5812284292937089	0.46232909290336077	0.11692532313640801	8.105025873356437	3481.263991939	1.5812362509674016	0.46232793089224966	0.11689907819390175	8.105089807311188
134000.0	4135.782174911	1.5861649688448045	0.4631879731590686	0.11381198985926812	8.059670778183678	3169.34413864	1.5843231596232847	0.4627586147173231	0.11496856255740548	8.063238961526498	6343.118846194	1.582687972889893	0.462404993732132	0.11549537811515632	8.066868152918397	3533.436535907	1.5826957530141503	0.46240387939094724	0.11546951707721809	8.06693095894328
136000.0	4196.894339952	1.587561713891945	0.46325870259389673	0.11333920595818736	8.023500791228651	3216.854006565	1.5857367699427842	0.4628390796740394	0.1135923223779755	8.026625650557818	6438.151434742	1.584115818928908	0.4624837096406896	0.11409982262960593	8.029971269502072	3585.416233312	1.5841235584705868	0.4624826839047651	0.11407436198108384	8.030033514036635
138000.0	4257.877647928	1.5889326043083598	0.46333369532982277	0.11198949647192272	7.988169214394374	3264.453503563	1.5871223706446191	0.4629104349576817	0.11225058831059735	7.991146197114333	6532.900468427	1.5855157108851468	0.4625536594357765	0.11273882360896845	7.994225014749381	3637.464965859	1.5855234194308072	0.46255270048343855	0.11271377310168545	7.99428614060429
140000.0	4319.033476418	1.590276791139688	0.4634012834298331	0.10999104168326641	7.953946914502466	3312.360653036	1.5884812511744333	0.46297691104479416	0.11093844880403131	7.956699919872044	6627.743189279	1.5868894831241915	0.4626230547992556	0.11141036283856198	7.959539696263162	3690.09752798	1.5868971480108105	0.4626221486721364	0.11138568251435851	7.959600523315847
142000.0	4380.231156427	1.591594928462853	0.4634463410676981	0.10939670121199652	7.920892785444882	3360.180916098	1.5898149208204844	0.4630281191974942	0.10966037310615716	7.923279221222405	6722.686392408	1.5882372706629744	0.46267632038757445	0.11011546376235343	7.925881689432618	3742.431924892	1.58824489988458	0.4626754475901911	0.11009110897689403	7.925942076327616
144000.0	4441.395829995	1.5928930771801135	0.4634988015592951	0.10814940857713096	7.888611680068067	3408.194699257	1.5911253650651151	0.463081033896656	0.10841489036425674	7.890862782933645	6817.660887009	1.5895587724986824	0.46272795992344345	0.10885507157691898	7.893238394246819	3794.656850698	1.5895663748976632	0.4627271592227104	0.10883106039967326	7.893298001482202
146000.0	4502.423244442	1.594166817612631	0.4635505031679579	0.10641504829771856	7.8572722641728285	3455.835783561	1.5924116584414942	0.4631273864790796	0.10720229268257642	7.859338394175166	6912.639499683	1.5908577168389142	0.46277260288496785	0.10762655551027377	7.861526842474317	3846.989559983	1.5908652876091904	0.4627718607146534	0.10760297599666328	7.86158494779431
148000.0	4563.366450012	1.5954121787738245	0.4635958112301603	0.10575139927932993	7.826926515754429	3503.280100069	1.5936715647985844	0.46317417009161255	0.10601713581168919	7.828712886605186	7007.601097943	1.5921300778409808	0.46281669404645803	0.10642774985151031	7.830715146259252	3899.299090327	1.5921376113166132	0.46281600481896845	0.10640461605271558	7.830771984998576
150000.0	4624.286228093	1.5966346723051563	0.4636428848761337	0.10459453966109232	7.797283519887865	3550.773754562	1.594904493776124	0.46321867930617694	0.1048603156087267	7.798946266141498	7102.316254573	1.5933760027539616	0.4628596194687786	0.10525694988751477	7.800765218487828	3951.657836894	1.5933834985657611	0.46285897936445614	0.10523422619422393	7.800821678409129
152000.0	4685.256297987	1.597836624356745	0.4636894919881129	0.10306876440047252	7.768485403880088	3598.893491086	1.5961157297320785	0.46325645791022463	0.10372922660708199	7.7699924972366485	7197.055941372	1.5945967964381895	0.46289133188720466	0.10411439981436954	7.771647709080163	4003.926319973	1.5946042515782841	0.4628907295010664	0.10409199777690062	7.771703666100748
154000.0	4746.128177341	1.5990176964224978	0.4637118344049346	0.10236571726235649	7.740536680483808	3646.820792953	1.5973080688543788	0.46327602987872357	0.10262898344834417	7.741816047241505	7291.852180334	1.5957976055654801	0.4629069772956072	0.10300011982221664	7.743316476910462	4055.988752304	1.595805026212514	0.4629064235665381	0.10297802737356374	7.743371728796361
156000.0	4807.347228942	1.6001774436241143	0.46373335737836524	0.10129039358567332	7.713209017703133	3694.358718877	1.5984789284603957	0.4632981623554754	0.10155006662725867	7.7143726777035075	7386.668448951	1.5969786306489815	0.46292613073536154	0.10190971107178441	7.71571877280161	4108.039934531	1.596986012070315	0.46292564464470304	0.10188792478241912	7.715773158474781
158000.0	4868.388192618	1.6013145803789517	0.46375365276229563	0.09993160165927432	7.686631747605519	3741.852733553	1.5996259068075351	0.4633149550357414	0.10049090675707716	7.687651672804251	7481.591791394	1.598136395699961	0.46294172839694386	0.10083968040579457	7.6888395958465505	4160.235295088	1.5981437271762873	0.4629412726750139	0.10081818996873002	7.688893137389119
160000.0	4929.319627167	1.602432463991254	0.46375696961505414	0.0991988598847676	7.660820193801249	3789.637652505	1.6007528523396661	0.46332180653909916	0.09945044261945521	7.661654366853629	7576.445151692	1.599272982035733	0.4629504612137279	0.099790118247331	7.662702406570212	4212.392288119	1.599280268598091	0.4629500560883904	0.09976881520083926	7.662755457010734
162000.0	4990.456631857	1.6035352145291226	0.46375700741493464	0.09818669630626292	7.63561006936537	3837.51008729	1.6018641861297773	0.46332659674664933	0.09843604111690597	7.636354130764083	7671.163142964	1.6003907318271504	0.4629573355019105	0.09876488935926442	7.637281700947551	4264.688579944	1.6003979828911967	0.46295699207828334	0.09874388174091954	7.637334031736197
164000.0	5051.427799969	1.604619747009868	0.4637485785919087	0.0969735706702016	7.611064724875107	3885.547377293	1.60295713567447	0.4633216623461895	0.09744639832856573	7.611682875061353	7765.842476092	1.601491429822997	0.4629573241277218	0.09776290983799805	7.612487992153067	4316.929385344	1.601498646171299	0.46295703751261236	0.0977422297099966	7.6125397505989785
166000.0	5112.335151313	1.6056828032452028	0.4637330815607018	0.0962421514357616	7.587150360079121	3933.537766312	1.6040307720546094	0.4633073472589388	0.09647812176724686	7.587618691306454	7860.876183383	1.6025749073762123	0.46294317904801835	0.09678279969810655	7.588307712331463	4369.275641787	1.6025820841447695	0.46294294828857496	0.09676242140579813	7.588358623748009
168000.0	5173.281122763	1.606730436977951	0.46371960607099877	0.09529431186356122	7.563755798576585	3981.303893261	1.6050861645407122	0.46329539374937395	0.09553016488770179	7.564151324589138	7955.850917301	1.6036386692211597	0.46293177448411715	0.09582316947972426	7.564732579677824	4421.378223389	1.6036458087405925	0.46293159632045255	0.09580303413267661	7.564783126991774
170000.0	5234.15889107	1.607763114401031	0.4637028511120878	0.09419410190996871	7.540934426977192	4029.069267044	1.6061253617140032	0.463278503537499	0.09459831655696065	7.541243587641371	8050.805885715	1.6046837384554964	0.46291738668310756	0.09488232272293033	7.541740142322048	4473.461121183	1.6046908493679621	0.462917237394662	0.09486251430322531	7.54178977793832
172000.0	5294.803808573	1.608777701599343	0.4636858435383244	0.09346051239270077	7.518643740500731	4076.630534971	1.607147788395868	0.46326027705011796	0.09368317795478197	7.518835980267925	8145.784792049	1.6057135442203871	0.46289720448544613	0.09395959651892968	7.519256707216093	4525.63627497	1.6057206184669812	0.46289709130335865	0.09394008863273728	7.519305779177918
174000.0	5355.631683708	1.6097737389518438	0.4636717115723179	0.09256147364349619	7.496836504180693	4124.388082867	1.6081526456638922	0.4632463191860075	0.09278500678350282	7.496955914383683	8240.486048364	1.6067260811942943	0.4628817095539469	0.09305278294322636	7.497286797381848	4577.761744028	1.606733128443941	0.46288163352740447	0.09303359417975784	7.497335154255682
176000.0	5416.557202507	1.6107542157470116	0.4636568163669175	0.09155263174573217	7.4755659238847025	4172.719945916	1.6091389617868996	0.463226337069007	0.09190055090649983	7.4755926556691294	8335.059592618	1.607720294535831	0.462860166512097	0.09215974554506384	7.475836878798346	4629.934194255	1.6077273176660054	0.46286011213100886	0.09214075791484305	7.475884745355543
178000.0	5477.221068793	1.6117202859643263	0.46364115196109895	0.09082185853773277	7.454782585548008	4220.382031157	1.610112065284278	0.46320833043226456	0.09102743699092207	7.454711665297349	8429.902481402	1.6087000209432891	0.4628376951915596	0.09128017541243381	7.454873410107049	4681.937922399	1.6087070240167853	0.4628376558164936	0.09126136561608636	7.454920572293011
180000.0	5538.307544045	1.6126748823123696	0.46361985402551503	0.08996306969921361	7.434401573439645	4268.287162012	1.6110736420346097	0.46318863503710317	0.09017211270252125	7.434274633409795	8524.229429045	1.6096669069198641	0.46281846207045385	0.09041761345443222	7.434367970559648	4733.973112402	1.6096738943541222	0.4628184350896939	0.09039907576077072	7.4344137420827225
182000.0	5599.222278045	1.6136151205233644	0.46359231891779396	0.08903318573782101	7.414507988262443	4315.889011882	1.612020788829598	0.46316305030824995	0.08933563926013163	7.41430668800154	8620.512551996	1.6106210202113647	0.4627964259037246	0.08957181898880416	7.41433122559783	4786.046391554	1.6106279859918813	0.4627964200644396	0.08955365899024044	7.41437629064078
184000.0	5660.039922353	1.6145420937758566	0.46356074515918466	0.08832206181964859	7.395083138813652	4364.068159609	1.6129532079552584	0.4631362373164947	0.0885124710007797	7.394779923678026	8720.200722414	1.6115588153819498	0.4627707884599484	0.08874131848253686	7.3947264673634985	4838.164321288	1.611565756100017	0.46277083666845864	0.08872345815513032	7.394770832675896
186000.0	5720.874021747	1.6154539524898277	0.4635306381609899	0.08750911215388965	7.3760547429223084	4412.109671255	1.613870009712706	0.4631058208409689	0.08770585651801419	7.375695645145429	8817.158807034	1.612479734985205	0.46274110379209793	0.08792768927486908	7.375566270198936	4890.728315895	1.612486651709821	0.4627411964463507	0.08791010158219231	7.375610129574431
188000.0	5781.691156071	1.6163472004809802	0.46349222376571286	0.08665086995393723	7.357464543534342	4460.447704967	1.6147706224473524	0.46306794718192884	0.08691717409861875	7.3570451022956	8913.600245189	1.6133856767394137	0.46270467113050595	0.08713150469961956	7.356853526172384	4942.979683643	1.6133925680647028	0.46270479884177756	0.08711419321231122	7.356896571048653
190000.0	5842.862693482	1.6172224504811943	0.4634451398980906	0.08596597117868342	7.339281354325068	4508.413044274	1.6156534279615842	0.46302186005610246	0.08614304446562314	7.338801241282133	9010.143850436	1.6142751465857303	0.46265959398013023	0.08634950300646455	7.338554058729974	4995.007112612	1.6142820157721647	0.4626597707030971	0.08633249117019803	7.338595990577358
192000.0	5903.648517946	1.6180809014508337	0.46340015056659783	0.0851979101031787	7.321476072526135	4556.270748211	1.6165197744662105	0.4629751779662135	0.08537906515139955	7.320945623882069	9106.067114853	1.6151479845870957	0.4626108285630951	0.08558005536270008	7.320649512299449	5047.224638604	1.6151548329673935	0.4626110492311861	0.08556324631722381	7.320690870940236
194000.0	5964.423691866	1.6189257022847374	0.46335817522376016	0.08439621479376755	7.304058222244853	4603.984463126	1.6173698602040596	0.4629314821661791	0.08462913834190418	7.303482915599288	9202.043747284	1.6160063072236517	0.462565896730536	0.08482442298814337	7.3031354631989185	5099.448725507	1.616013137368479	0.46256614734865703	0.08480784234991542	7.303176182929669
196000.0	6025.054801889	1.619759054949427	0.46332044039817666	0.08373214161554152	7.2870093394927435	4651.858647526	1.6182067979448935	0.46289185789366055	0.08389298543988388	7.286378321043703	9298.31747347	1.6168488156366982	0.46252320818329584	0.08408204367972609	7.2859891358705635	5151.273707552	1.61685562761121	0.4625234961677385	0.08406568508530783	7.286029073337146
198000.0	6085.81036977	1.6205797617422872	0.46328546730480996	0.08300543489183516	7.270311257593892	4700.085827291	1.6190344149106128	0.4628533177211814	0.08316903205347087	7.269635154638747	9394.797366743	1.617680148157036	0.46248334868823554	0.08335078678734478	7.269194439086602	5203.272027026	1.6176869469943658	0.4624836582310762	0.08333460285602808	7.2692339867493585
200000.0	6146.571636353	1.621390367768408	0.4632480490152536	0.08225686701530575	7.253962963183075	4748.057580133	1.619850051453864	0.4628138849651616	0.08245565880000565	7.253241164334941	9490.947840836	1.6185019945551162	0.462441374318826	0.08263027984416334	7.252758000588892	5257.717322495	1.6185087783279215	0.4624417114822034	0.08261427908708711	7.252797065756374
202000.0	6207.472482507	1.6221916854963727	0.4632051027699858	0.08161453271002371	7.237965529493343	4796.075805989	1.6206552074758538	0.4627715358198579	0.081755477681844	7.2371973453253915	9587.145824126	1.6193112483184264	0.4623994679954807	0.08192243979543601	7.236671161788215	5312.353089009	1.6193180118097494	0.4623998244048625	0.08190670359568433	7.236709060088119
204000.0	6268.358221038	1.6229840040130945	0.4631599369638041	0.08092423497681599	7.222286207633972	4843.909914368	1.6214489209758112	0.4627277052162622	0.08106745607191453	7.221485832403016	9686.728794771	1.6201080909194063	0.4623573361830816	0.08122748912621487	7.220923051639863	5366.876660275	1.620114839282093	0.46235771043037455	0.0812120627625802	7.220960852583679
206000.0	6329.066420401	1.623766948306812	0.46311665175323635	0.08021731350412412	7.206943834855541	4891.906262433	1.6222350057238608	0.46268659340444956	0.08038846412508857	7.206099458222232	9783.665399269	1.620894767792489	0.46231737738921885	0.08054187421264111	7.205497772792278	5421.402084223	1.620901501164318	0.4623177735065283	0.08052672635065601	7.205535360083322
208000.0	6389.782920571	1.6245389481149122	0.4630715891046725	0.07958447010679895	7.191906983695929	4940.087896921	1.6230098344025206	0.4626434568257777	0.07971261026329068	7.1910172986361385	9880.225289525	1.6216720806921243	0.46227509359418323	0.07986299754405364	7.190375774837212	5476.057273609	1.6216788011562302	0.46227551654728455	0.07984805714225247	7.190412426738321
210000.0	6450.589272634	1.6252993579659933	0.4630266219823623	0.07890927145004244	7.177144553486119	4988.358233248	1.6237733580268865	0.4625963717426548	0.07904593094615044	7.176230595152532	9974.827603874	1.6224384805240293	0.46222628323155546	0.07919471040528167	7.175555798222754	5530.587178921	1.622445182293937	0.4622267469950548	0.07917998557083072	7.175591956453172
212000.0	6511.268727212	1.6260461340267038	0.46298009754760966	0.07822880043444093	7.162674167576035	5036.539775674	1.624524983995012	0.46254842449806843	0.07838828441994233	7.161727604886776	10069.299546299	1.6231934561658743	0.462176853056496	0.07853403040681978	7.161019936388386	5585.120492397	1.6232001424176377	0.46217735351882216	0.07851959065886971	7.161055274342487
214000.0	6571.935845974	1.6267785329636395	0.4629309726579825	0.07760830349596708	7.148506958715966	5084.767909964	1.6252620221601162	0.46250176420364486	0.07773290073697653	7.147527379539566	10163.799622556	1.6239344264118272	0.46213226651784944	0.07787579920950616	7.146794353702711	5639.679498767	1.6239411047896806	0.46213278759188114	0.0778613609673479	7.146830162381761
216000.0	6632.575754781	1.627496893427968	0.4628828685139231	0.07695059853773467	7.134629180467233	5133.27057003	1.6259856082636934	0.462451699734212	0.07707946579481624	7.133619817359542	10258.283196797	1.6246645184232358	0.46208116459296467	0.0772198950415051	7.132859771387286	5694.166239154	1.6246711956119084	0.46208168871088334	0.07720548205038766	7.132895239621796
218000.0	6693.083976827	1.6282063683634622	0.4628381781084436	0.07628732507667879	7.12101516920101	5181.074288475	1.6266997349695194	0.4624054847490247	0.07643097172757876	7.119980200014649	10351.415275055	1.6253826347604792	0.4620324211219064	0.07656959187736927	7.119189773346988	5747.705134258	1.6253893071430168	0.4620329809394994	0.07655519806220955	7.119225176534676
220000.0	6753.752613925	1.6289054458406385	0.4627919900991396	0.0756759790656845	7.107618004878883	5229.123266097	1.6274019173745544	0.4623573901294958	0.07579294926343744	7.106555003767412	10447.993879628	1.6260886308124263	0.4619835545446198	0.07592844901656781	7.105738872221966	5799.784149675	1.6260952970400295	0.4619841347084307	0.07591422740379432	7.105773510497334
222000.0	6814.505600266	1.6295941138163077	0.4627425800871449	0.07504483675830599	7.09444183064133	5277.468763386	1.6280927387693898	0.4623083164621586	0.07516529664416809	7.093360879999091	10541.794698518	1.6267826803934327	0.4619351859844817	0.07529687995049958	7.092525401169776	5851.810933588	1.6267893422851516	0.46193578385263206	0.07528276404783452	7.092559825380706
224000.0	6875.097464731	1.6302725318642781	0.4626949130209553	0.07441598828554083	7.081512063105212	5325.396994235	1.628774124075719	0.462260787347719	0.07454651224892796	7.080404671040244	10635.853042372	1.627466684349786	0.46188727510843663	0.07467328647716258	7.079547534118945	5903.906166737	1.627473346469941	0.46188790462142343	0.07465938670723764	7.079581471304154
226000.0	6935.915859911	1.6309443029401574	0.4626432596372437	0.07382492122966783	7.068839244280553	5373.293521187	1.629447183766904	0.4622108385205787	0.07393218176628656	7.067710482022906	10729.365463598	1.6281408035770921	0.4618368912832644	0.07405544159565533	7.066825359823999	5956.083259697	1.6281474704471501	0.4618375396870366	0.0740416656434538	7.066859252226899
228000.0	6996.559015474	1.6316076360748195	0.46258520250352764	0.07321285899077896	7.056391862499061	5421.217298738	1.6301115869460265	0.46215638095662553	0.07332340874087409	7.055242197682462	10822.728889223	1.6288065631227933	0.46178351880439533	0.07344406111220632	7.054338134698082	6008.257577482	1.6288132280986076	0.46178417724613413	0.07343043321982994	7.05437183322595
230000.0	7057.12774961	1.632263282251077	0.46251848871394324	0.0726043711353899	7.044162186364619	5469.014860838	1.630767524514367	0.46209514364415716	0.07272209773872912	7.042994178108281	10916.297941363	1.6294633114214732	0.4617263139289393	0.0728404853248285	7.042074042300026	6060.405052874	1.629469971788367	0.4617269829180927	0.07282701476116914	7.042107184358152
232000.0	7117.808495882	1.6329097076882633	0.4624474628746001	0.07202938873964052	7.032140975061763	5517.15832822	1.631414837032467	0.46202654733257353	0.0721295512024058	7.0309517524553575	11009.90982743	1.6301107347111896	0.4616634844701181	0.07224526457492635	7.030013897794874	6112.614383192	1.630117391749103	0.46166414590503496	0.0722318931991319	7.0300469694224725
234000.0	7178.460168437	1.6335471313185115	0.4623842392048824	0.07144374759538041	7.020340503059313	5565.477509289	1.632053425674313	0.46196251069934763	0.07154642368024361	7.019142700895953	11103.425060714	1.6307496563605093	0.4615987124256906	0.07165909055721316	7.018183163199432	6164.379675121	1.6307563088514887	0.46159940481478806	0.07164586148557577	7.01821558399553
236000.0	7239.059433989	1.6341728235307909	0.46232613686517676	0.07086586543850111	7.008744192088643	5613.722734637	1.6326822685184514	0.46189970891863835	0.07097164975169817	7.007528372311668	11197.073235361	1.63138025464842	0.46153469164406413	0.07108036680918747	7.0065563453601944	6215.814110293	1.6313868990861475	0.46153539055815374	0.07106723967062899	7.006588621591522
238000.0	7299.731380979	1.6347875474343827	0.46226852005183244	0.07031199952849718	6.997332830263026	5661.617902531	1.6332996198707617	0.46183953913121323	0.07040247073836929	6.996099342461959	11290.513966744	1.632001102877326	0.46147064181749164	0.07050825729342364	6.9951170298173855	6267.20613436	1.632007737101359	0.46147135977649983	0.07049525363792535	6.9951488870959695
240000.0	7360.404956824	1.6353915882431014	0.46220393262514986	0.06974633502576488	6.986121815495023	5709.440405478	1.6339070948919339	0.4617774367285047	0.06983950691906726	6.9848736033092536	11384.576423962	1.6326114314280773	0.46141029709972803	0.06994222085576664	6.983874846247714	6318.605111723	1.632618058276922	0.46141100112946887	0.06992930619374924	6.983906313103438
242000.0	7421.280410932	1.635986311566771	0.462139618184574	0.06918723008685286	6.975115349746927	5757.153753698	1.6345048366588486	0.4617152026052785	0.06928257141670313	6.973856265812854	11478.976240397	1.633212227325919	0.46134898068688573	0.0693821803283898	6.972840256189502	6369.99512125	1.633218852488634	0.4613496852837731	0.06936945109666473	6.972871452836352
244000.0	7482.033229486	1.6365713853081463	0.46207408560249186	0.06864869364262831	6.964299885565488	5805.217306715	1.6350933037462096	0.46165079806930714	0.06873118584942561	6.963032951934392	11574.730769626	1.6338045960602998	0.46128551149633606	0.06882816314351244	6.9620084077324735	6421.346302059	1.6338112202917239	0.46128620795702246	0.06881547551723652	6.9620393676237375
246000.0	7542.792646881	1.6371501458846116	0.46200855110591754	0.06810140853571403	6.953670497468936	5853.513415807	1.6356739411981536	0.46158562454485214	0.06818608305242146	6.952391127090787	11670.272792737	1.6343875755710424	0.4612202012929776	0.0682815629691679	6.951357899024268	6472.809596076	1.6343941946831213	0.46122089949609696	0.06826895922299196	6.951388801955003
248000.0	7603.487710249	1.637721752589183	0.46194219579176626	0.06756232631947555	6.943215993437672	5901.368955451	1.636246788601903	0.4615205975419581	0.06764888949962321	6.941923534195165	11765.947427798	1.6349618993920727	0.46115564875210563	0.06774183524192086	6.940874916733608	6524.196620193	1.634968509663198	0.4611563431989936	0.06772933073547889	6.940905188348217
250000.0	7664.246216248	1.638286415986793	0.461874239206535	0.06704149259200698	6.932912799843696	5949.584988254	1.6368129600402357	0.4614550367391753	0.06711719207371615	6.931615276740768	11861.853760202	1.6355292067486011	0.46109114536717605	0.06720752708882645	6.930556844962333	6575.568592875	1.6355358122900985	0.4610918381787401	0.06719514210838691	6.930586736876646
252000.0	7724.917907155	1.6388446805139214	0.461801305264103	0.0665167234885234	6.922776216833449	5997.761037571	1.6373724422492104	0.46138172351893747	0.06659349040976457	6.921472756926768	11958.626707153	1.6360898488727813	0.46102048674180823	0.06668050554897052	6.920409138176106	6626.988591174	1.636096449526952	0.46102115915986785	0.06666820415432477	6.920438709761062
254000.0	7785.620764504	1.6393971286242066	0.4617260071373853	0.06600501848305776	6.912814564453034	6046.133893291	1.6379249816537405	0.4613050249627793	0.06607982311514844	6.9114993614166975	12052.904372501	1.6366433787854207	0.46094391094319914	0.0661632400420669	6.9104298192968034	6678.47375491	1.6366499742815013	0.4609445748982503	0.06615102420152108	6.910459184359938
256000.0	7846.260595629	1.6399429688372837	0.4616542906883176	0.06551138423860145	6.903005052779922	6094.391375591	1.6384716806018669	0.4612285536188559	0.06557614143391688	6.901684335131282	12146.451129941	1.6371896572716231	0.46086621684171464	0.06565613980531029	6.900602910634595	6729.875166346	1.637196247295982	0.46086689583537066	0.06564409935354322	6.900631887616616
258000.0	7906.944156954	1.640482122557253	0.4615880716460699	0.06501573284410916	6.8933467464784	6142.789931622	1.6390110011385997	0.4611596457907012	0.06508105894570118	6.892029125047171	12241.223971176	1.637729728679942	0.4607939020232441	0.06515675472930967	6.890942852945682	6783.1446782	1.6377363147569075	0.4607945903032681	0.06514487328727461	6.890971318955849
260000.0	7967.574090939	1.6410134209719847	0.4615242858956281	0.06452934666795325	6.883833306190024	6191.041652022	1.6395439426374792	0.4610941790715053	0.06459177754710146	6.882511050618631	12340.452369746	1.6382631208872285	0.4607259895410803	0.06466382663245165	6.88142785139425	6836.760511657	1.6382697062480926	0.46072670860139575	0.06465208454494223	6.881456022588942
262000.0	8028.170215191	1.6415362286003976	0.4614604105468501	0.06405514841982962	6.874470434261769	6239.062215807	1.6400690230859827	0.4610292583902185	0.06410962352499851	6.8731401607396325	12437.53390657	1.6387896364961096	0.4606591035920712	0.06417903491378504	6.872051000620908	6890.398375821	1.6387962156476756	0.4606598419524508	0.06416741621800573	6.872078743553046
264000.0	8088.74780255	1.6420504448506041	0.4613975478846694	0.06358056417526167	6.865239090259349	6287.040178955	1.6405852761492878	0.46096736184121617	0.0636363917099301	6.863907326462645	12533.62420111	1.6393081652071306	0.4605970944702528	0.0637027195905264	6.86281040272529	6944.233895847	1.6393147372806027	0.4605978551799217	0.06369130918995172	6.862838023899548
266000.0	8149.347777649	1.6425565957693975	0.46133390172990674	0.06311450193074293	6.856144742219165	6335.392788143	1.6410933989698553	0.4609069684752784	0.06316808474216398	6.854814260029667	12631.839615299	1.6398188938878102	0.4605384462547388	0.06323115095386887	6.853716652033259	6996.836685197	1.63982545850303	0.4605392149128975	0.06321991057979252	6.853743790744737
268000.0	8210.261644367	1.643055875106813	0.46127021947015534	0.06265401279968397	6.847191753554164	6383.921752415	1.6415946582947087	0.46084651704179025	0.06270217521970141	6.845854608819424	12727.758010511	1.64032226713025	0.4604784374908664	0.06276314352182015	6.844752254991312	7048.169672823	1.6403288257828923	0.46047921936969666	0.0627519907449545	6.844779344532683
270000.0	8270.881413769	1.6435490420363408	0.4612025035535165	0.06219089298028885	6.838376530793935	6432.225597989	1.6420898491053402	0.46077954291000994	0.06224032479078791	6.837035061847701	12821.468820361	1.6408192850917136	0.46041412132517845	0.06229952094659495	6.83593276342402	7099.675609708	1.640825836570851	0.460414908790046	0.062288438495668806	6.8359596070615325
272000.0	8331.67666261	1.6440361222368387	0.4611280547328767	0.061736616213118725	6.829695988687742	6480.362978629	1.6425789157946877	0.460705404687424	0.06178397593234569	6.8283580442379455	12915.261473467	1.641310204749694	0.4603397891226007	0.0618407971106198	6.827251628692636	7153.044756766	1.6413167504699107	0.4603405754715609	0.06182984302781456	6.827278056313495
274000.0	8392.314542805	1.6445178487727872	0.46105156420165	0.06128926088633533	6.821147729827945	6528.752568817	1.64306179558159	0.4606272384489393	0.06133179943949401	6.819808243840513	13012.736303145	1.6417945991279788	0.4602611956845224	0.06138601639295625	6.818700681787876	7206.494798746	1.641801144177776	0.4602620010940371	0.06137524896161573	6.818726931431041
276000.0	8452.942034554	1.6449943948701768	0.46097362837270456	0.06083943747235538	6.8127250411941676	6577.491239169	1.6435389160399176	0.4605486212560931	0.060881834072423154	6.811376669040835	13109.626731805	1.6422725207002493	0.4601828416744798	0.06093453232216492	6.810265861062571	7259.92083149	1.6422790673378176	0.4601836641935179	0.06092383972199161	6.81029180524341
278000.0	8513.630280041	1.6454662084109835	0.46089617763739044	0.06039536878722563	6.804419690226673	6625.870747598	1.644010901024211	0.46047209372370745	0.0604362001875104	6.803067570003904	13206.659841043	1.6427446596847965	0.4601060872500095	0.06048793579274881	6.801953143830668	7313.960093792	1.6427512035042349	0.46010693261267593	0.060477385137062724	6.80197817166159
280000.0	8574.231887675	1.6459326616175527	0.46082332283026806	0.059960708195521684	6.796260577472118	6674.218671028	1.6444775522468886	0.4603965709245514	0.059998521004335205	6.794911671447737	13303.378128517	1.6432115333409314	0.46003014815121107	0.06004829031135778	6.7937980826587125	7366.385509481	1.6432180739034294	0.46003100696965404	0.060037826098019664	6.793822868122593
282000.0	8634.869520792	1.6463936363222318	0.46075019815171814	0.05953160882826821	6.788237134404873	6723.100270156	1.644938641311906	0.4603252899475279	0.059567880187844834	6.78688767995787	13399.805043825	1.643672891001226	0.4599581821854821	0.05961452939169798	6.7857716604868505	7417.693073487	1.6436794303271602	0.45995905983269003	0.059604182438527824	6.785796405313208
284000.0	8695.567281767	1.6468489157643218	0.46067933322393473	0.05910668746450914	6.780320615256353	6771.21102404	1.6453949385460147	0.4602553181066714	0.059140119588057635	6.778967743832843	13496.069761389	1.644130124171689	0.459888681371304	0.059185087250419016	6.7778485226496485	7469.161515639	1.6441366632368903	0.45988956865706737	0.05917487435571048	6.777872887554947
286000.0	8755.971404849	1.6472989975107732	0.460609877291883	0.05868461083644879	6.772507744951964	6819.339855685	1.645847037996432	0.46018685337691284	0.05871677171322872	6.771150926252295	13592.822813733	1.64458301867042	0.45982234693212626	0.05875929712968078	6.770029956001236	7520.5753797	1.6445895495329905	0.4598232409254677	0.05874917503808104	6.770053960596729
288000.0	8816.534690082	1.6477439422673472	0.46053880693366617	0.05826794429428781	6.764801439095621	6867.49485362	1.6462936634756682	0.46011819021441586	0.05829694983981861	6.763443665032625	13689.237569547	1.6450314511572377	0.45975525819028484	0.05833704612713892	6.762318920596478	7571.862567593	1.6450379791100245	0.4597561450497883	0.058327080800666765	6.762342632377809
290000.0	8877.124778432	1.648183164886657	0.46046755178898535	0.05785454038902358	6.75721159056725	6915.709331204	1.6467346268077334	0.46004778390407636	0.05788019930962872	6.755853871278391	13786.699376243	1.645473107614461	0.4596844705978707	0.05791776081757433	6.754728711020409	7623.155248782	1.6454796306567159	0.45968535519818077	0.057907923296093754	6.754752089767246
292000.0	8937.737822972	1.6486155009547245	0.4603935452463755	0.05744186716567218	6.749736369071887	6964.460829205	1.6471684246046896	0.45997235287810356	0.057465560313875355	6.74838069381701	13883.048241941	1.6459090268262235	0.45960981014670094	0.05750093879513993	6.747258152856915	7674.463437833	1.6459155501537106	0.4596106888931414	0.05749124313264872	6.747281414330432
294000.0	8998.443842393	1.6490430250890569	0.4603144361149215	0.05703230060485364	6.742364921170506	7012.321133321	1.6475974377167155	0.4598931969886178	0.05705287190886046	6.741011876244597	13979.234672118	1.6463398367538713	0.4595304463119732	0.05708705923489819	6.739889156123801	7725.725397947	1.6463463598345436	0.45953132646129835	0.05707740832679858	6.739912231155856
296000.0	9059.106558865	1.6494663563537006	0.46023387924359416	0.056624460742690196	6.735105838237491	7060.69638945	1.648022053147909	0.45981232406343725	0.056644254615102266	6.733751287909134	14073.602458688	1.646766054294855	0.45945059347055933	0.0566778062483848	6.732624430182975	7777.190677965	1.6467725799311785	0.4594514745179726	0.05666820666504358	6.732647404064421
298000.0	9119.613255857	1.6498863315564911	0.4601538872875675	0.056221979457939324	6.72794161297393	7109.100999521	1.6484441427368415	0.4597316733753954	0.056242181588444795	6.726586317532385	14166.542210532	1.6471904313223884	0.4593693333450114	0.05627465055255221	6.7254577939238676	7828.687745588	1.6471969596194331	0.45937022236626895	0.05626512448281952	6.725480516645032
300000.0	9180.18813453	1.6503049609957656	0.46007339631903743	0.05582929626755564	6.72086955119626	7157.250425733	1.6488650149064505	0.4596521180634486	0.055847047158092994	6.719514837662553	14259.509252751	1.6476135303678945	0.45928929183132433	0.055877471151016204	6.7183882883285095	7880.141213598	1.647620062887957	0.4592901997671264	0.05586803763096865	6.718410754989857
302000.0	9240.808548157	1.6507234428399136	0.45999623636511155	0.05544168443970715	6.713896383690363	7205.689925169	1.649285071563679	0.45957340559593624	0.05545705859812872	6.7125424219305145	14352.571822891	1.6480350840884836	0.4592116762293005	0.055485203653152605	6.711415153627913	7931.597313181	1.648041624830954	0.45921258804441684	0.055475877854298195	6.71143729968862
304000.0	9301.422369729	1.651140932495053	0.4599212723550235	0.055057630024614654	6.70702125917868	7254.592617282	1.6497037880646679	0.4594991618799482	0.05507137054585496	6.705667024113562	14445.39877761	1.6484550918174468	0.4591356317223347	0.05509736998813122	6.704538530039665	7983.034050659	1.6484616361455562	0.4591365600315234	0.05508817181284498	6.704560466444625
306000.0	9361.867051038	1.6515570537705326	0.45984668633608544	0.05467891995931436	6.700232312808305	7303.037549885	1.650119955963845	0.45942450368032706	0.054689894904163865	6.698879388929435	14538.149499288	1.6488713523527	0.45906091011565076	0.0547137284919123	6.6977518213637515	8034.418494693	1.6488778958836854	0.4590618471273241	0.054704656813694505	6.697773413709572
308000.0	9422.435640099	1.6519687986049836	0.4597735635026951	0.054304151174081695	6.6935347880008935	7351.427406174	1.6505311268966982	0.4593517757439928	0.054313119349170914	6.692187506037269	14631.170306165	1.6492816482984933	0.458988908191352	0.05433466837267931	6.691063633870101	8085.868900936	1.649288184004155	0.4589898475191205	0.05432571300604553	6.6910850721768735
310000.0	9482.915480697	1.6523738523262375	0.4597000847004884	0.053933443508155945	6.686939558443915	7399.704501275	1.650935300551237	0.45927884597881935	0.05394033632872446	6.685588590778461	14724.192213501	1.6496851871513762	0.4589162801050824	0.05395937545646398	6.68446073493746	8137.367684694	1.6496917172000782	0.45891722289001335	0.05395055903934747	6.684482032162871
312000.0	9543.422770879	1.6527715879291969	0.4596270197067795	0.05356566880458946	6.680422933127855	7447.960368178	1.6513325658519311	0.4592054023865456	0.05357031906434799	6.679074526628159	14817.119717579	1.6500816689307136	0.4588430550182746	0.05358800196894612	6.6779484126092825	8188.905807848	1.6500881876105928	0.45884399535496917	0.053579252919345025	6.677969537513091
314000.0	9604.034216703	1.6531608856018174	0.45955262272119546	0.05320000931990185	6.673989780541519	7496.58384142	1.651722211509026	0.45913193710830885	0.05320446917523407	6.672644540073375	14910.100564929	1.6504713602774592	0.4587695832856721	0.05322075223249062	6.671521165891569	8240.353367735	1.6504778714309059	0.458770531622463	0.05321213304861147	6.671542036224105
316000.0	9664.566331954	1.6535436689513296	0.4594765519827774	0.05283912761100744	6.667644815880873	7545.317513602	1.652106486786651	0.4590559851733432	0.052842056067360275	6.666302111709754	15003.104593472	1.6508564423629635	0.4586922237129857	0.05285679745063244	6.665179807470203	8291.8387591	1.6508629464699034	0.45869317669173054	0.052848287502001316	6.665200412549537
318000.0	9725.254053441	1.6539205973745494	0.4593971872188046	0.05248162294016897	6.661394975712365	7593.350081706	1.6524837214775085	0.45897659745738584	0.05248265464941616	6.6600517870180305	15096.087255052	1.6512339463361287	0.4586150149124281	0.05249578246690686	6.658929916983149	8343.230261629	1.6512404422191167	0.4586159702532235	0.05248735436892057	6.658950394128152
320000.0	9785.824463376	1.6542903848297965	0.45931811788366195	0.05212572835915491	6.655227742119123	7641.926158535	1.6528540039039281	0.45889802549958414	0.052126034908102824	6.653889655621701	15189.101224788	1.6516050727033929	0.45853618146475483	0.052137835197872434	6.652769281496018	8395.399287801	1.6516115666477156	0.4585371379222298	0.05212948824624686	6.652789783154948
322000.0	9846.394246241	1.6546554823308501	0.45923860634347896	0.05177360653232178	6.64913522951538	7690.087704284	1.653219989645947	0.45881831145994756	0.05177231521030169	6.647800824877122	15282.172782585	1.6519727455492585	0.4584563513577366	0.05178309277256938	6.646683918723865	8449.069413721	1.6519792468848522	0.4584573147421764	0.05177485368961737	6.646704127388968
324000.0	9907.015186774	1.6550175986423206	0.45915834538746747	0.05142461343791949	6.643123111463942	7737.607579648	1.6535839866743323	0.4587378225843143	0.05142206945775828	6.641789313150345	15375.241042557	1.6523384147745095	0.4583765440847498	0.05143184811638925	6.640673269848339	8502.142184861	1.6523449222679523	0.4583775098259493	0.051423717349247756	6.6406931417104325
326000.0	9967.606707046	1.6553784875112483	0.4590800180672183	0.051078849840896765	6.637186290718281	7786.175362227	1.6539461578168821	0.4586591001509472	0.05107597529034588	6.635853959923718	15468.294899023	1.6527020514360917	0.45829694878555977	0.05108473691244731	6.63473768744581	8555.174141133	1.6527085644172905	0.45829792779959044	0.051076714060259855	6.634757180897127
328000.0	10028.066648975	1.655737664715142	0.45900227216179884	0.05073893061379894	6.6313195763217365	7835.008066073	1.6543069658283047	0.45858052206517164	0.050734694987405585	6.629991884661331	15561.442940841	1.6530643654202355	0.4582186617873839	0.05074232772789711	6.628879853135252	8608.222993164	1.6530708862095418	0.45821965581888713	0.050734447218648115	6.628899117165484
330000.0	10088.498375751	1.6560958075117185	0.4589250161028945	0.05040379827767358	6.625534694056349	7883.46541103	1.6546662520032756	0.4585033335991259	0.050398627954206424	6.624210233425731	15654.463355274	1.6534252377536067	0.45814073705027714	0.05040488815274236	6.623101722667125	8659.512015327	1.6534317662882994	0.45814174008801967	0.05039714208849326	6.623120776589389
332000.0	10149.042150829	1.6564529255050866	0.45884759325653435	0.05007389344746647	6.61983423783928	7932.150274243	1.6550244268612595	0.4584263690227315	0.05006755806135802	6.6185117351773455	15747.474933815	1.6537845948437915	0.4580641513392065	0.0500721874098402	6.617404185669934	8710.781710108	1.6537911340157934	0.45806516911821016	0.05006457113778966	6.617423108649275
334000.0	10209.539042745	1.6568099948817412	0.4587708430405258	0.049749419064776465	6.6142157426588595	7980.175953575	1.6553823526338023	0.458351247967606	0.0497407688910436	6.612898652055429	15840.367557421	1.6541433684553233	0.457989650563263	0.0497437582529019	6.611792174631122	8762.30457371	1.654149916615823	0.4579906722312659	0.0497362568143631	6.611810978598946
336000.0	10270.036661512	1.6571657863616527	0.45869517477103505	0.049427453320286086	6.608668163256463	8029.033245731	1.6557381717379827	0.4582761370668519	0.0494175217930757	6.6073547411623785	15933.453717183	1.6544990601327276	0.4579149186652228	0.04941910595270241	6.606254419722597	8813.778756396	1.654505610436423	0.4579159444864883	0.0494117110123024	6.606273084590079
338000.0	10330.645195088	1.6575165978847133	0.45861845487452974	0.049108403307683346	6.603195826220274	8077.798470164	1.6560879739985064	0.45819959817847766	0.049097175372205794	6.60188359932653	16026.215046715	1.654847343929411	0.45783823286624403	0.04909731417738714	6.600784530076784	8865.25919256	1.6548538875835073	0.4578392636328383	0.04909004722471123	6.600802923834565
340000.0	10391.074596497	1.65785946903806	0.45853872288772435	0.04879259696484594	6.597792884808822	8128.636617991	1.6564299028683298	0.4581204205509029	0.0487794888684938	6.596482836288707	16118.85763335	1.6551887352687669	0.4577605099649159	0.04877828242106314	6.595384463072031	8916.599217037	1.6551952778608734	0.457761536224573	0.0487710950684621	6.5954027186102016
342000.0	10451.749431595	1.6581959702074183	0.458459077915587	0.048478600325673325	6.592449876840258	8177.549513282	1.6567665655734867	0.4580411301935785	0.04846428602376228	6.591145392512538	16211.83912393	1.6555251729199303	0.4576813965260073	0.04846202228444614	6.590049238961053	8967.90697398	1.6555317143284294	0.45768242486004795	0.048454923220802144	6.590067342021624
344000.0	10512.321392573	1.6585262803171055	0.4583805982723788	0.048166495501495814	6.587169551825701	8225.70952867	1.657097143551536	0.4579614728279291	0.04815135461753323	6.585868880515266	16304.783672934	1.6558554214706993	0.4576015561064845	0.04814793946817353	6.5847778705595115	9019.208045642	1.6558619552700533	0.45760259279252546	0.04814089506107925	6.5847958030630265
346000.0	10572.882717141	1.658850301886908	0.4583024748508318	0.04785671073528539	6.581961149370125	8273.113581167	1.6574210860745768	0.45788281001090697	0.047840119853957336	6.5806618985163805	16398.814262128	1.656179516776523	0.4575228233203037	0.047835668259958	6.579571606974089	9070.542120574	1.6561860456537267	0.4575238663222785	0.04782870769830281	6.579589316517637
348000.0	10633.443388729	1.6591696614001035	0.45822528062829454	0.047548488456639434	6.576821008328266	8321.376746094	1.6577406902521874	0.4578048740474541	0.04753085728366717	6.575526294847912	16494.064320438	1.656499447396287	0.4574433761078282	0.047525141595512924	6.574439365120203	9121.827616705	1.6565059768474315	0.45744442667289875	0.047518253008189605	6.574457097173781
350000.0	10693.798217141	1.6594851490701872	0.45814737782604104	0.04724178462517133	6.571740189685471	8369.680493276	1.6580565432962777	0.457726788471309	0.04722299949187803	6.570454153956924	16588.610210658	1.6568157997475412	0.4573659706747179	0.04721638004597226	6.569372143371066	9173.113317524	1.6568223292341286	0.4573670289741898	0.04720954266002444	6.569389686023955
352000.0	10754.235494838	1.6597966698631683	0.4580705629316758	0.04693630494100962	6.566721725451684	8417.572399359	1.658368203890264	0.4576511534159211	0.04691649647364233	6.565436405976354	16681.23165325	1.657127866914188	0.4572907770211333	0.04690942091545361	6.564358596713885	9224.397168095	1.657134399134885	0.45729183920896177	0.046902616723720265	6.564375958342612
354000.0	10814.663469261	1.6601044549516497	0.4579954593906047	0.04663209582295408	6.561766371025763	8466.026451175	1.658676870842009	0.4575765625152389	0.04661221019334349	6.560484027067754	16774.448768326	1.6574376046794457	0.4572162333663483	0.0466043942895141	6.559405974492936	9275.709754745	1.6574441431937772	0.45721730526634846	0.04659762161369663	6.559423213761731
356000.0	10874.983899369	1.6604102797402358	0.45791988277061096	0.046330841735352776	6.556868752362545	8514.460345884	1.65898382115505	0.45750112614055355	0.04630993301725959	6.555591369936495	16870.232498194	1.6577457815591987	0.45714091161021264	0.04630117070744015	6.554516519924591	9327.131722371	1.6577523275126909	0.45714197718532296	0.04629443254019964	6.554533574171398
358000.0	10935.295631272	1.6607144070857636	0.4578433281720748	0.046031549537081246	6.55202808806535	8562.65575508	1.6592889037049166	0.45742497845092595	0.04600979175414912	6.550755174686434	16965.185509411	1.6580519742259225	0.4570648585865877	0.04600076506950335	6.549685950426676	9378.580242712	1.6580585274200696	0.45706592246312894	0.045994076751370225	6.549702641869185
360000.0	10995.995560165	1.661017396980568	0.4577660304659552	0.04573478329222928	6.547254263161941	8610.523794916	1.6595926465622153	0.4573478190608621	0.04571361867359074	6.545984648257833	17060.523325339	1.658356774611985	0.4569882275317702	0.04570391586025862	6.5449186492276805	9430.038268228	1.658363334805055	0.45698929437357666	0.04569730593933793	6.5449350862730435
362000.0	11056.421416731	1.6613204895652085	0.4576890962318541	0.04544336332631431	6.542546188504463	8659.396140621	1.6598961760604198	0.45727049853677904	0.04542104662065626	6.541280772713585	17155.820063085	1.6586605477131082	0.4569114395742558	0.04541026619830685	6.54021514293463	9481.477011515	1.6586671139560447	0.4569125001871134	0.045403691890589876	6.540231549628986
364000.0	11116.835062511	1.6616209858515283	0.45761197839594936	0.045154423866420525	6.5378905052740475	8708.315437779	1.6601961869523598	0.45719405177485484	0.04513077849117769	6.5366309494104256	17250.873879137	1.6589603165049611	0.4568348045927957	0.04511898358109619	6.535570191452177	9532.983933031	1.6589668888859923	0.45683586953728644	0.045112491630932325	6.5355864800621575
366000.0	11177.275587951	1.661917483812939	0.45753543069847563	0.04486615515340363	6.533289797439132	8756.454757778	1.6604924923027602	0.4571173161246534	0.04484235941869136	6.532035150744536	17345.958486062	1.6592561061088686	0.4567575584065789	0.044830092111629485	6.5309804845331465	9584.289224707	1.6592626796374328	0.45675862933083144	0.04482368882923509	6.530996533910947
368000.0	11237.672959404	1.6622098492346835	0.4574593296539534	0.04458108048974309	6.5287517107974855	8804.604375129	1.660784165454457	0.45704099532956055	0.04455637815939816	6.527497972739215	17440.680195616	1.659547132026562	0.4566813864496042	0.0445436907593764	6.526444471724275	9635.636170374	1.6595537008517862	0.4566824643207781	0.04453735436758233	6.526460194235219
370000.0	11298.030818386	1.6624969000564862	0.4573837751270309	0.04429896897227689	6.524266125606662	8852.777821605	1.6610709074085095	0.45696627877281737	0.04427378435717742	6.523018797861551	17535.93909473	1.6598333668853753	0.4566068673338325	0.044260058929768586	6.521967639516099	9686.984260623	1.6598399276990727	0.45660795472773413	0.044253821409870116	6.521983217505709
372000.0	11358.378953197	1.6627787170839559	0.4573092194277734	0.044019765302582274	6.519838030729711	8900.890807061	1.6613523913728738	0.4568916342003323	0.04399361867472109	6.518596749919792	17630.175982207	1.660114599763541	0.4565319043272824	0.04397874569612535	6.517549941473679	9738.414083068	1.66012115572041	0.4565329971771916	0.043972590601192074	6.517565488322585
374000.0	11418.810920275	1.6630556643758763	0.45723442473842474	0.04374230355892098	6.515465509374216	8949.093307157	1.661629417869748	0.4568167429961899	0.04371479987454055	6.514226700329496	17725.459839971	1.6603916475922655	0.45645738251807577	0.043699217524288216	6.513184994324987	9789.881547584	1.6603982008617488	0.45645847309607507	0.0436931076257308	6.513200295567233
376000.0	11479.121059322	1.6633276854733838	0.45715983678716465	0.043465002534532095	6.511148235408082	8997.230747811	1.661901599622707	0.45674247386667705	0.043437531843077797	6.509913368378831	17820.595113497	1.6606641221024752	0.45638325337085395	0.04342150713829365	6.5088737578811715	9841.353337046	1.6606706753977676	0.45638434928272376	0.04341546921902477	6.508888944667658
378000.0	11539.389838105	1.6635954155544097	0.4570853874321814	0.04319018261264312	6.506879704015775	9045.426574584	1.66217000347706	0.45666735221181115	0.04316221209630969	6.505650244448865	17914.602304066	1.6609330935104765	0.4563086229233763	0.043145209677621796	6.50461326663431	9892.891456365	1.6609396547773372	0.45630971753051036	0.04313926431993606	6.5046281825001415
380000.0	11599.646190214	1.663860276602744	0.45701032435783145	0.042917672121556984	6.502659456209399	9093.635749551	1.6624353297352674	0.45659243612924544	0.04288773650387823	6.501435193663759	18007.593561384	1.6611990102682723	0.45623375923347304	0.042869859147385406	6.500402666273906	9944.318023311	1.6612055781986674	0.4562348565436489	0.0428639798350103	6.500417467290844
382000.0	11660.035224442	1.6641217058102757	0.45693511064711606	0.042644016382779	6.498496240401482	9141.757147904	1.6626976437979737	0.4565172954026904	0.04261364809999424	6.497274597702983	18100.551435925	1.6614624592757128	0.4561583284001866	0.042595648881518185	6.496248448535975	9995.886310731	1.6614690341513012	0.4561594359236871	0.04258978912977018	6.496263050484015
384000.0	11720.352089962	1.6643815920884208	0.4568597483347919	0.0423717225468115	6.494388023767531	9189.864368177	1.662958617235413	0.4564418013812274	0.04234195050162234	6.493173947550147	18193.505584006	1.6617241208177085	0.4560829128307173	0.04232364074879229	6.492151909242794	10047.329262075	1.6617307042931906	0.4560840193546897	0.04231784316532747	6.49216631918258
386000.0	11780.583234997	1.6646407736325306	0.4567844822033414	0.04210417567787286	6.490334007246968	9238.011699571	1.663218156223681	0.45636689158043264	0.04207340120823616	6.489126955904313	18288.453586947	1.6619846745117586	0.4560078963332599	0.04205465914118935	6.488107880477741	10098.781245384	1.6619912631019935	0.4560090108030355	0.04204890160578873	6.488122361608001
388000.0	11841.062000344	1.6648988595543541	0.4567092719915644	0.04183895040219253	6.486333552426852	9286.145481616	1.6634769087498569	0.4562918994511826	0.04180801922694642	6.485131096300797	18383.615812395	1.6622434483231388	0.45593323030320493	0.04178851894181271	6.484115784360913	10150.290037921	1.6622500406728522	0.4559343479111188	0.04178278296795317	6.484130296216977
390000.0	11901.529535665	1.6651556163222119	0.4566342854551503	0.041575631741827906	6.4823812994579475	9334.301397873	1.6637332488520435	0.45621736910480926	0.04154434633849952	6.481180225280491	18478.552562875	1.6624997523491574	0.45585857634910504	0.041524418318718614	6.480168550844263	10201.753526102	1.662506345890544	0.45585969525334336	0.04151872198949181	6.480182932249059
392000.0	11962.05889548	1.6654099926909323	0.45656002459272754	0.04131473880307691	6.4784683583541725	9382.478750797	1.6639873319200449	0.45614342847610195	0.04128246827466916	6.477272583189495	18573.473677789	1.6627536271747982	0.4557847785810777	0.04126179954867455	6.476265230217535	10253.292707686	1.6627602235515229	0.45578590273381164	0.04125613401595085	6.476279550756417
394000.0	12022.54561119	1.665660916556594	0.4564866203974228	0.04105463606832943	6.474603157371759	9430.652745851	1.6642381637601555	0.45606968886821214	0.04102162342384993	6.473414296519224	18668.690182528	1.6630044520844438	0.4557113576479095	0.04100060061467511	6.472412276207288	10304.812912645	1.6630110491990406	0.45571248172092266	0.04099499520903208	6.472426344999124
396000.0	12083.019728944	1.6659091724261328	0.45641343442112253	0.04079548619258667	6.470791205565923	9478.717790086	1.664486130993284	0.4559966952444887	0.04076222400403297	6.469606264987783	18763.816502305	1.66325185618288	0.45563881012725765	0.040740733206546566	6.468606902797655	10356.191334127	1.6632584539394741	0.4556399369275463	0.04073518832744483	6.468620902283329
398000.0	12143.48382026	1.6661535595956762	0.45634096760508597	0.040538243336022295	6.46702536615024	9526.709981963	1.6647297396406553	0.45592432194817656	0.04050418814297406	6.465847798417162	18858.599440917	1.663495130003658	0.4555660386146862	0.040482414426014	6.464853428511846	10407.575121049	1.663501728657111	0.45556716903088335	0.0404768802972354	6.464867272122826
400000.0	12203.947020542	1.6663938091213681	0.45626846861131404	0.04028238223655961	6.463310177719714	9574.836958915	1.6649699404068445	0.45585131545416185	0.04024837219046239	6.462137717643754	18953.558100534	1.6637351894831955	0.45549323371882705	0.040226335430240366	6.4611486390922686	10459.026592384	1.6637417891735289	0.45549435753677886	0.04022077204172723	6.461162413141639
402000.0	12264.434284177	1.6666310471610848	0.45619584059119855	0.04002901569286886	6.459640279233636	9623.013454326	1.6652066664941345	0.45577883680550707	0.03999491280133016	6.458471437744785	19047.209514923	1.6639714496428575	0.45542083680403	0.03997261603335437	6.457485483984408	10510.649492315	1.6639780447278822	0.4554219544126765	0.039967055767703	6.457499188747467
404000.0	12324.810630802	1.666864158863613	0.45612350737348245	0.0397781972144641	6.4560125064052	9671.175308051	1.6654396127623572	0.45570623850134445	0.03974368559409856	6.454847970223591	19139.905441907	1.6642039782627007	0.45534789777854623	0.039721198817387386	6.453863905564209	10562.484123322	1.6642105701096461	0.4553490135459867	0.03971566050987042	6.453877491018556
406000.0	12385.191449665	1.6670929777442018	0.4560506499585239	0.03952889789619435	6.452413966276267	9719.308963529	1.6656679663314748	0.4556331008447104	0.03949461310607977	6.451255576659878	19232.626695701	1.6644322854906028	0.4552747356393401	0.039471774100304606	6.450275950382084	10613.97746937	1.664438875753736	0.45527584868059934	0.03946629738531743	6.45028929471847
408000.0	12445.4756136	1.6673177852201486	0.45597714684081414	0.03928225185575303	6.448856107918652	9767.432658147	1.665893052951778	0.4555598791560578	0.039247826334583534	6.447700439960751	19326.692562397	1.6646572770454482	0.4552014301887794	0.03922430752317638	6.4467266152737475	10665.415585397	1.6646638662794941	0.45520254492329365	0.03921888853790263	6.446739793464492
410000.0	12505.807712117	1.6675396778592868	0.45590362055704126	0.03903837489593631	6.445340392499696	9815.608683098	1.6661150461956418	0.4554865317270454	0.03900265231582616	6.4441877133383665	19421.804890048	1.6648796995903201	0.455128536353465	0.03897856468900142	6.443215264967739	10716.893717455	1.6648862908375497	0.4551296533345476	0.03897319222758796	6.443228292075454
412000.0	12566.274160132	1.667758989101722	0.4558304036685143	0.03879510418722782	6.441860515121269	9863.805494257	1.66633471411928	0.4554138221503964	0.0387589975661442	6.440714804468352	19516.536299633	1.6650999108433349	0.45505600360891785	0.0387343929065634	6.439746903764919	10768.38800231	1.665106505565613	0.4550571259620438	0.03872907664991671	6.439759725247616
414000.0	12626.635017619	1.6679758642483626	0.45575798113651717	0.03855315140492446	6.438420603926446	9911.777647367	1.6665521199068338	0.45534163326658555	0.03851671784039004	6.437280713176323	19610.969710359	1.6653176051743543	0.4549840186347181	0.03849179099652854	6.436318703802914	10819.856813438	1.665324201968383	0.4549851433871868	0.0384865115814961	6.436331506508014
416000.0	12686.918040184	1.6681907984982922	0.4556859309013553	0.03831316876205479	6.435023287495256	9959.885774705	1.6667670309082026	0.4552698443654355	0.038276079088579815	6.43388638466341	19705.763121868	1.6655328998939762	0.4549124134207356	0.03825068721184332	6.432927572190841	10871.462630346	1.6655394988283512	0.454913542050922	0.03824547580542484	6.432940199114323
418000.0	12747.407527656	1.668403849711029	0.45561421480480707	0.038074018624677956	6.431664728919072	10008.005645576	1.6669800167827673	0.4551984179475674	0.038036650707187335	6.4305325281301435	19802.98653475	1.6657459058343824	0.45484126561539434	0.03801094789834825	6.429575545030929	10922.969199167	1.6657525079977176	0.4548423970068432	0.038005770979116345	6.42958804890855
420000.0	12807.795133044	1.6686154874193282	0.45554314984721755	0.03783584374357031	6.428339743321696	10056.132430317	1.6671917981255133	0.4551278374301428	0.037798371231506055	6.427213307445956	19898.345301399	1.6659578950222635	0.454770676523119	0.03777249364433751	6.426259849446198	10974.377167349	1.6659644993312013	0.4547718089468306	0.037767362029206344	6.426272196990053
422000.0	12868.08799465	1.6688267098249219	0.4554729223549802	0.0375993912225045	6.425050847539631	10104.329080691	1.6674029157455856	0.4550574043189068	0.03756164867773808	6.4239292416042275	19993.087476218	1.666168958121179	0.4546999726325562	0.03753565792975561	6.422981668800971	11025.876614879	1.6661755629541977	0.4547011105000928	0.03753054129278575	6.422993976398018
424000.0	12928.549958722	1.6690364772664499	0.4554025986798373	0.03736462255079954	6.4218036163145324	10152.504873163	1.667612589039491	0.45498674744164314	0.03732691425871337	6.420684002450382	20088.327036509	1.6663783073517828	0.45462938437781514	0.03730052185079361	6.419739649862891	11077.352115909	1.6663849142064195	0.45463052383645336	0.03729546829129645	6.419751798486066
426000.0	12988.739170777	1.669243375550567	0.4553321713903348	0.03713167526636815	6.418590960360379	10201.063352066	1.6678192615138028	0.45491625643771444	0.03709353620333571	6.417476466737484	20184.548072377	1.6665850407001916	0.454558572759197	0.0370667290144177	6.4165345161477605	11128.734567792	1.6665916501443898	0.45455971456823824	0.03706173396627716	6.416546566450537
428000.0	13049.019463337	1.6694474914755892	0.45526170677865185	0.03689990258275639	6.415408391767526	10249.075067708	1.668022969158501	0.4548453561356398	0.036861215253449216	6.414301494770952	20279.601486673	1.6667880679699072	0.4544884074000101	0.03683380919978605	6.413363845841274	11180.216550601	1.6667946781071983	0.4544895503893622	0.03682886908945923	6.413375852634241
430000.0	13109.800283792	1.6696479135455145	0.45519118719501117	0.036668745823111804	6.412261142038341	10297.156438989	1.668222923491985	0.4547754215277973	0.03662940428382378	6.411156552417683	20374.998076323	1.666987623792195	0.45441826898706394	0.03660164591891219	6.410224661701384	11231.752312917	1.666994233822686	0.45441941765941274	0.03659673844475296	6.410236601112924
432000.0	13169.99952612	1.6698442632437336	0.4551212807101609	0.036438381182194	6.409152555005166	10345.275851624	1.668418731877734	0.4547055021603986	0.03639870126371033	6.4080508224960475	20469.830480033	1.6671830707005764	0.4543483345536256	0.036370764926270074	6.407121827698454	11284.589527169	1.667189679406721	0.4543494855912342	0.03636587440631667	6.40713375921522
434000.0	13230.351393724	1.670036384550097	0.45505135814763026	0.03620957346641268	6.4060729446086615	10393.391997561	1.6686106264248473	0.4546354941270398	0.03616981350904818	6.40498072618235	20564.866437805	1.6673746988821325	0.45427856141516065	0.03614170808718595	6.404056223478299	11337.91327835	1.6673813064467855	0.4542797118976111	0.036136848632913415	6.404067975618078
436000.0	13290.693028316	1.6702251795109924	0.4549817234552754	0.0359830888271379	6.403031831695913	10441.585702417	1.6687992421639786	0.45456586963355017	0.03594326712590323	6.401947382241235	20659.258320301	1.6675634555707914	0.45420887767348306	0.03591484926493129	6.4010290046828775	11391.173863223	1.6675700633151176	0.4542100318339635	0.035910026678637415	6.401040596712402
438000.0	13351.110829302	1.6704116563628675	0.4549120981639415	0.03575934989841373	6.4000319616847205	10489.674549733	1.6689857969414321	0.45449620695932463	0.03571905750499511	6.398951113114733	20752.360344294	1.667750010473368	0.45413923190776745	0.0356898005446415	6.398038944244798	11444.379281259	1.6677566190475512	0.4541403898146721	0.03568511084607606	6.398050267669717
440000.0	13411.564840911	1.670596016539152	0.45484266773575294	0.03553762819747097	6.39706904449582	10537.674228016	1.6691705524078257	0.4544269515792485	0.03549622488839834	6.395993293096992	20845.133522362	1.667935203577244	0.45406984899690445	0.035465830597202895	6.39508522317698	11497.633063887	1.6679418132651267	0.45407101181564574	0.035461237353832595	6.395096469612501
442000.0	13471.88933573	1.670778122455123	0.4547733692902288	0.03531652244940945	6.394134891113714	10585.948375968	1.6693529576795016	0.45435810682700334	0.03527379392576454	6.393066237990357	20938.110186103	1.6681180377441815	0.45400099522145726	0.03524256203002205	6.392161552504115	11551.029684553	1.6681246467129915	0.4540021642424093	0.035238046427391326	6.392172679233832
444000.0	13532.243360453	1.6709582974379724	0.4547047681958674	0.03509527344020717	6.391235373114226	10634.1073852	1.6695333848429839	0.4542895230368449	0.03505198792518058	6.390171860393272	21033.330191269	1.6682985478247663	0.4539324070954438	0.035019963407900624	6.3892711238890225	11604.047209518	1.66830515299169	0.45393358276803314	0.03501550961379734	6.389282137102664
446000.0	13592.64393501	1.6711375032273001	0.45463648489377523	0.03487491331227756	6.38836455214032	10682.233584002	1.6697125486243063	0.4542214395118656	0.03483096294752075	6.38730150933503	21128.289566847	1.6684779194009485	0.45386446185405555	0.034798641814459776	6.386403891338917	11657.15060045	1.6684845217413748	0.4538656411074479	0.034794257199566546	6.3864148704550265
448000.0	13652.943003733	1.6713149444987756	0.45456843107552536	0.03465576872462179	6.38551767481595	10730.366279536	1.6698899772762241	0.4541530804570437	0.03461154704229333	6.384459369517329	21222.053876725	1.6686554742583133	0.4537953184215407	0.034578697776516336	6.3835648770217315	11710.704526564	1.6686620745437348	0.4537965046084961	0.03457437212218895	6.383575784317673
450000.0	13713.292766834	1.6714910839517052	0.45449945269513525	0.03443772818799221	6.382701741017147	10778.493883426	1.6700661543266444	0.4540837572330516	0.03439287915709049	6.381649406054122	21314.919695891	1.668831674972966	0.45372717848076755	0.0343594499877629	6.380758581461253	11763.989705567	1.6688382722274098	0.45372836675794287	0.03435516896919577	6.380769484418405
452000.0	13773.701273473	1.671667160799127	0.4544312541239905	0.03421992748699302	6.379917190249353	10826.656143637	1.6702421410639217	0.4540158263593104	0.034174337725959306	6.37886986195012	21407.607879925	1.6690076927819422	0.45365819396673146	0.034140307417610795	6.377984651286894	11815.33940227	1.669014288813982	0.4536593850587602	0.03413604563526613	6.377995411701663
454000.0	13834.12363173	1.6718414029187225	0.45436264404433674	0.03400180091880054	6.377167508564149	10874.805115068	1.6704164142376892	0.4539459978534948	0.0339559130437301	6.376124816186834	21500.352717457	1.6691819108432646	0.4535882603662131	0.03392155387596218	6.375244620385697	11866.683717062	1.6691885065700576	0.45358945186622496	0.03391731534425507	6.375255283380788
456000.0	13894.538377886	1.6720131881344564	0.4542929543165044	0.03378436521338159	6.374446856244221	10922.832578711	1.6705880529215675	0.4538766175613688	0.03373785795874607	6.3734083260392325	21594.695415765	1.6693533787384824	0.45351908258005225	0.03370291994263765	6.372529245860754	11918.147197966	1.6693599758270834	0.45352027663804917	0.03369872602610845	6.372539794208586
458000.0	13954.884022302	1.6721830828410735	0.4542243002378994	0.03356685981969391	6.371748740663444	10970.848804219	1.670757638766262	0.45380784396585333	0.033519660270221734	6.370713914720625	21689.405373513	1.6695226134165149	0.45345023580318256	0.033484682485345384	6.369837078290753	11969.480988862	1.66952921339164	0.45345143415425126	0.03348047819360771	6.369847628740133
460000.0	14015.273540437	1.6723504216297722	0.4541558072274017	0.033348889843447624	6.369076268088505	11018.956423319	1.670924566902911	0.4537389653591822	0.033302317185778904	6.368042842965953	21783.935911185	1.6696892345817465	0.4533810664214063	0.03326734609011624	6.367168233338665	12020.881555841	1.6696958392376733	0.4533822698571748	0.033263124402028714	6.367178810317809
462000.0	14075.654409809	1.6725141178139116	0.4540871081888814	0.03313260868995379	6.366427923161913	11067.124303062	1.6710881404270241	0.45367063391780976	0.03308606270383395	6.365401271247327	21878.753801565	1.669852694060339	0.453313123798078	0.03305151703234118	6.36453167660719	12072.271691297	1.6698593055578328	0.45331432580328485	0.0330472740430193	6.364542168349188
464000.0	14136.052793907	1.6726746877279681	0.4540192308373321	0.032917895630801094	6.363808409166022	11115.262946457	1.6712485454435433	0.4536030879846261	0.03287173465963533	6.362785127210181	21973.67646121	1.670012866805415	0.4532458024435796	0.03283759615487688	6.361920488508602	12123.61950907	1.6700194821114571	0.4532470054717498	0.03283335978971942	6.361930925483181
466000.0	14196.313142306	1.6728322695101565	0.4539519373543991	0.03270489751585327	6.361217301365102	11163.479300243	1.671406015975557	0.4535364511090923	0.032659765122380495	6.360197965200799	22068.209784996	1.6701703817104636	0.4531792700289429	0.03262609375362217	6.359335375718269	12174.896592651	1.6701769893344367	0.4531804762117856	0.032621888741492196	6.359345604068779
468000.0	14256.606837454	1.6729873918763103	0.4538852349948446	0.032495600641564475	6.358651309377169	11211.633821964	1.6715610577267468	0.4534696196154569	0.03245076760464731	6.357634831961573	22162.842998337	1.6703255392358363	0.4531129075277636	0.03241696351441769	6.356774496452286	12226.198626397	1.670332149864901	0.45311411270512386	0.032412798834170836	6.3567847512700535
470000.0	14316.947990058	1.6731405994597701	0.4538179614483829	0.03228908409799643	6.35610803936376	11259.81385747	1.6717143739081832	0.4534036520568651	0.03224365714963925	6.3550962797077855	22257.663648449	1.6704790018944573	0.4530476314645802	0.03220951863426536	6.354240755153046	12277.495085479	1.6704856101733951	0.45304883683725417	0.03220538786338207	6.354250950944549
472000.0	14377.235186332	1.6732927996392029	0.453751972531601	0.032083319586345325	6.353593840126738	11307.975723188	1.67186672393895	0.4533380137986557	0.03203780356717372	6.35258639549957	22352.063602784	1.6706316001918946	0.4529825650030317	0.03200346741712582	6.351733994788346	12328.774395415	1.670638209457927	0.45298376814059943	0.0319993568305792	6.351744095423591
474000.0	14437.55463516	1.6734438579811528	0.45368640871438326	0.031879275768034634	6.35110595974231	11356.113001567	1.6720179990583703	0.4532730893782471	0.03183353942228492	6.350101892386774	22446.473361861	1.670783121704082	0.45291749861331687	0.03179899723091105	6.34925257800391	12380.142031296	1.6707897337646516	0.4529186979487405	0.03179492441449302	6.34926261916703
476000.0	14497.812633064	1.6735936138771028	0.45362129191284395	0.031677338554082966	6.348643487200665	11404.426120135	1.6721678694724313	0.453207672841229	0.031630827241759245	6.3476448359773405	22541.595098959	1.6709330506471787	0.4528521025002116	0.03159582666393617	6.346798853035921	12431.500093423	1.6709396667399352	0.4528532994095419	0.03159178994905343	6.346808686618589
478000.0	14558.005599831	1.6737420742057758	0.45355602050733934	0.03147600275521235	6.346204369059033	11452.593796837	1.6723162174626494	0.4531426483514216	0.0314291137175675	6.345210299777635	22636.011692445	1.671081334765273	0.45278720600535566	0.03139396093323852	6.344369106797392	12482.940342175	1.671087955616526	0.45278840184969443	0.031389970875770105	6.344378960176289
480000.0	14618.762788273	1.6738888684828623	0.4534915287352018	0.031275724270246066	6.343793910965341	11500.741636789	1.6724628356980389	0.45307740771608096	0.031228862115483317	6.342803907528824	22730.640183161	1.6712278773708686	0.4527220337439158	0.031193199150903014	6.34196748203982	12534.353272633	1.6712345021987687	0.45272323000867887	0.031189242845548932	6.341977275751378
482000.0	14679.130774735	1.6740337251871158	0.45342678337102005	0.031077208305321836	6.341410644736699	11548.909379773	1.6726075051872418	0.4530121667355461	0.03102935976798909	6.3404266604179575	22825.187233109	1.671372417108401	0.45265584041251367	0.030993102377805178	6.339593375660824	12585.7513499	1.67137904849778	0.4526570373055991	0.03098916347268266	6.3396031363502265
484000.0	14739.473781735	1.674177655945299	0.4533611763054273	0.0308785857457059	6.33905113805079	11597.021004342	1.6727510258587632	0.4529460052628429	0.030830447320837527	6.3380718414556005	22919.312664883	1.6715155914169402	0.4525895173053823	0.030793958287764756	6.3372427711837975	12637.120658327	1.6715222285087015	0.45259071460152356	0.03079004744287927	6.3372523830702825
486000.0	14799.824289202	1.6743190795245364	0.45329559776227596	0.030680611158389364	6.336715965380153	11645.193914656	1.6728923088422807	0.452880087538809	0.030632686511844587	6.335740241194556	23012.28691281	1.6716567032901104	0.4525236190188487	0.030595960138888642	6.334914871059717	12688.49904864	1.67166334647602	0.45252481878844725	0.030592070283687312	6.334924542712118
488000.0	14860.125104309	1.674458173823539	0.4532301255584226	0.030484570988122774	6.334404495430597	11693.232845323	1.673031020883775	0.4528149326638028	0.030435718361230733	6.3334328997228395	23105.218130741	1.671795212873599	0.45245867510123833	0.030398812880756722	6.332610971501818	12739.846059881	1.6718018585451926	0.45245987865508663	0.03039493318716505	6.332620567311593
490000.0	14920.40439527	1.6745955347618242	0.45316523668184955	0.03028833564398937	6.33211641185356	11741.292801843	1.67316812356475	0.452750288208391	0.030239459740451835	6.331149043618026	23197.936099285	1.671932046164941	0.4523935870193991	0.030202404535934244	6.3303307578942505	12791.202328493	1.6719386938105805	0.4523947986698893	0.030198531795643815	6.330340337242813
492000.0	14980.746903687	1.6747304090708657	0.45309993170598706	0.030092426837346666	6.329850911271394	11789.302761133	1.6733029658026164	0.4526843911374539	0.030043826424674923	6.328888061158846	23290.886055518	1.672066832593702	0.45232690147877397	0.030006635303737327	6.328071687274093	12842.560541337	1.6720734770659094	0.45232812358962027	0.030002761210985458	6.328081203315333
494000.0	15041.097089428	1.6748619303232983	0.45303301263984763	0.029898267972248493	6.32760583237894	11837.278150562	1.6734345937996187	0.45261714073272336	0.02984926408183226	6.3266455766750616	23383.645911147	1.6721985854656083	0.452259687796413	0.029812189418479886	6.325833363338935	12893.975718455	1.6722052278304527	0.4522609097701453	0.029808331582017088	6.325842796632518
496000.0	15101.468529343	1.674991544954166	0.4529658215063164	0.029705231495121366	6.325383697858405	11885.389198895	1.6735641311070657	0.4525502191256106	0.029656655430068367	6.3244272761303515	23476.567622851	1.6723280556204287	0.45219265615162535	0.029619245740971092	6.323618167062539	12945.324426544	1.672334696580852	0.4521938744948308	0.029615413010934333	6.3236276396482145
498000.0	15161.849692266	1.6751195078418555	0.4528992643965121	0.029514392881319372	6.323184526863184	11933.519972358	1.6736921902611226	0.45248384720656415	0.029465362110952624	6.322234063849143	23571.745828398	1.672456177981142	0.45212683709831314	0.02942736795560907	6.3214293278682625	12996.683223951	1.6724628202954637	0.45212805070989437	0.029423569334635823	6.321438752141595
500000.0	15222.178042687	1.6752458279558402	0.4528332756340402	0.029324877076491163	6.321010287949814	11981.633615499	1.6738184905740179	0.4524182313816469	0.029274617525161275	6.320063745601493	23666.732148719	1.6725825358478965	0.4520612702684876	0.029236435914293365	6.319261555928293	13048.090787325	1.6725891812149116	0.45206247989208087	0.02923263466745069	6.31927092376093


==> data/case4b/img_x_jac_cb.png.txt <==
Any["min" 0]Any["max" 2.1]
